Conformalized Prediction of Post-Fault Voltage Trajectories Using Pre-trained and Finetuned Attention-Driven Neural Operators

This paper proposes a new data-driven methodology for predicting intervals of post-fault voltage trajectories in power systems. We begin by introducing the Quantile Attention-Fourier Deep Operator Network (QAF-DeepONet), designed to capture the complex dynamics of voltage trajectories and reliably estimate quantiles of the target trajectory without any distributional assumptions. The proposed operator regression model maps the observed portion of the voltage trajectory to its unobserved post-fault trajectory. Our methodology employs a pre-training and fine-tuning process to address the challenge of limited data availability. To ensure data privacy in learning the pre-trained model, we use merging via federated learning with data from neighboring buses, enabling the model to learn the underlying voltage dynamics from such buses without directly sharing their data. After pre-training, we fine-tune the model with data from the target bus, allowing it to adapt to unique dynamics and operating conditions. Finally, we integrate conformal prediction into the fine-tuned model to ensure coverage guarantees for the predicted intervals. We evaluated the performance of the proposed methodology using the New England 39-bus test system considering detailed models of voltage and frequency controllers. Two metrics, Prediction Interval Coverage Probability (PICP) and Prediction Interval Normalized Average Width (PINAW), are used to numerically assess the model's performance in predicting intervals. The results show that the proposed approach offers practical and reliable uncertainty quantification in predicting the interval of post-fault voltage trajectories.

==> Figures/FigsData/Average_PICP1000_pre.txt <==
1.000000000000000000e+02 8.101999999999999602e+01
2.000000000000000000e+02 7.781666666666666288e+01
3.000000000000000000e+02 7.662000000000000455e+01
4.000000000000000000e+02 7.574666666666665549e+01
5.000000000000000000e+02 7.618666666666666742e+01
6.000000000000000000e+02 7.781999999999999318e+01
7.000000000000000000e+02 7.635999999999999943e+01
8.000000000000000000e+02 7.787666666666666515e+01
9.000000000000000000e+02 7.803333333333334565e+01
1.000000000000000000e+03 7.854666666666666686e+01
1.100000000000000000e+03 8.019333333333332803e+01
1.200000000000000000e+03 8.122666666666667368e+01
1.300000000000000000e+03 8.048333333333333428e+01
1.400000000000000000e+03 7.940333333333333599e+01
1.500000000000000000e+03 7.761666666666667425e+01
1.600000000000000000e+03 8.157333333333332348e+01
1.700000000000000000e+03 8.054333333333333655e+01
1.800000000000000000e+03 8.063666666666665606e+01
1.900000000000000000e+03 8.095666666666666345e+01
2.000000000000000000e+03 8.042999999999999261e+01


==> Figures/FigsData/Average_PICP3000_fine.txt <==
1.000000000000000000e+02 8.165333333333332178e+01
2.000000000000000000e+02 8.323333333333332007e+01
3.000000000000000000e+02 8.050000000000001421e+01
4.000000000000000000e+02 8.198333333333332007e+01
5.000000000000000000e+02 8.146999999999999886e+01
6.000000000000000000e+02 8.429666666666668107e+01
7.000000000000000000e+02 8.770000000000001705e+01
8.000000000000000000e+02 8.512333333333333485e+01
9.000000000000000000e+02 8.743999999999999773e+01
1.000000000000000000e+03 8.679333333333333655e+01
1.100000000000000000e+03 8.641000000000002501e+01
1.200000000000000000e+03 8.536333333333334394e+01
1.300000000000000000e+03 8.856000000000001648e+01
1.400000000000000000e+03 8.693999999999998352e+01
1.500000000000000000e+03 8.612000000000000455e+01
1.600000000000000000e+03 8.642333333333336043e+01
1.700000000000000000e+03 8.949666666666665549e+01
1.800000000000000000e+03 8.522999999999997556e+01
1.900000000000000000e+03 8.927333333333332632e+01
2.000000000000000000e+03 8.929000000000002046e+01


==> Figures/FigsData/Average_PICP3000_fine_conf.txt <==
1.000000000000000000e+02 9.329999999999999716e+01
2.000000000000000000e+02 9.245333333333333314e+01
3.000000000000000000e+02 9.251999999999999602e+01
4.000000000000000000e+02 9.421333333333333826e+01
5.000000000000000000e+02 9.168333333333332291e+01
6.000000000000000000e+02 9.441333333333332689e+01
7.000000000000000000e+02 9.587333333333332064e+01
8.000000000000000000e+02 9.379999999999999716e+01
9.000000000000000000e+02 9.398999999999999488e+01
1.000000000000000000e+03 9.509333333333333371e+01
1.100000000000000000e+03 9.601000000000000512e+01
1.200000000000000000e+03 9.571333333333332405e+01
1.300000000000000000e+03 9.532666666666665378e+01
1.400000000000000000e+03 9.407666666666668220e+01
1.500000000000000000e+03 9.700333333333331609e+01
1.600000000000000000e+03 9.481000000000001648e+01
1.700000000000000000e+03 9.446666666666668277e+01
1.800000000000000000e+03 9.340000000000000568e+01
1.900000000000000000e+03 9.434333333333333371e+01
2.000000000000000000e+03 9.522333333333334338e+01


==> Figures/FigsData/Average_PICP3000_pre.txt <==
1.000000000000000000e+02 7.914000000000000057e+01
2.000000000000000000e+02 8.155666666666665776e+01
3.000000000000000000e+02 8.255666666666667197e+01
4.000000000000000000e+02 7.827333333333332632e+01
5.000000000000000000e+02 8.010666666666666913e+01
6.000000000000000000e+02 7.790000000000000568e+01
7.000000000000000000e+02 8.078666666666666174e+01
8.000000000000000000e+02 7.994666666666665833e+01
9.000000000000000000e+02 7.930666666666667197e+01
1.000000000000000000e+03 8.045999999999999375e+01
1.100000000000000000e+03 7.963333333333333997e+01
1.200000000000000000e+03 8.104666666666666686e+01
1.300000000000000000e+03 8.127666666666668505e+01
1.400000000000000000e+03 8.200666666666666060e+01
1.500000000000000000e+03 8.170999999999999375e+01
1.600000000000000000e+03 8.303000000000001535e+01
1.700000000000000000e+03 8.428666666666666174e+01
1.800000000000000000e+03 8.351333333333332121e+01
1.900000000000000000e+03 8.311666666666667425e+01
2.000000000000000000e+03 8.505666666666665776e+01


==> Figures/FigsData/Average_PICP500_fine.txt <==
1.000000000000000000e+02 6.672333333333332916e+01
2.000000000000000000e+02 7.323000000000000398e+01
3.000000000000000000e+02 7.597999999999998977e+01
4.000000000000000000e+02 7.523666666666666458e+01
5.000000000000000000e+02 7.268666666666666742e+01
6.000000000000000000e+02 7.497666666666667368e+01
7.000000000000000000e+02 8.045999999999999375e+01
8.000000000000000000e+02 8.036333333333331552e+01
9.000000000000000000e+02 8.414666666666667538e+01
1.000000000000000000e+03 8.328000000000000114e+01
1.100000000000000000e+03 8.799333333333333940e+01
1.200000000000000000e+03 8.518333333333332291e+01
1.300000000000000000e+03 8.343999999999999773e+01
1.400000000000000000e+03 8.848999999999999488e+01
1.500000000000000000e+03 8.611666666666666003e+01
1.600000000000000000e+03 8.683333333333334281e+01
1.700000000000000000e+03 8.723000000000000398e+01
1.800000000000000000e+03 8.542333333333334622e+01
1.900000000000000000e+03 8.965666666666668050e+01
2.000000000000000000e+03 8.745666666666667766e+01


==> Figures/FigsData/Average_PICP500_fine_conf.txt <==
1.000000000000000000e+02 8.808666666666667311e+01
2.000000000000000000e+02 9.331999999999999318e+01
3.000000000000000000e+02 9.210333333333333883e+01
4.000000000000000000e+02 9.348000000000000398e+01
5.000000000000000000e+02 9.345666666666667766e+01
6.000000000000000000e+02 9.257333333333332348e+01
7.000000000000000000e+02 9.400666666666667481e+01
8.000000000000000000e+02 9.498333333333333428e+01
9.000000000000000000e+02 9.512666666666666515e+01
1.000000000000000000e+03 9.532666666666665378e+01
1.100000000000000000e+03 9.491666666666665719e+01
1.200000000000000000e+03 9.495999999999999375e+01
1.300000000000000000e+03 9.441333333333334110e+01
1.400000000000000000e+03 9.500000000000000000e+01
1.500000000000000000e+03 9.603333333333334565e+01
1.600000000000000000e+03 9.585999999999999943e+01
1.700000000000000000e+03 9.635666666666665492e+01
1.800000000000000000e+03 9.490999999999998238e+01
1.900000000000000000e+03 9.595000000000000284e+01
2.000000000000000000e+03 9.596999999999999886e+01


==> Figures/FigsData/Average_PICP500_pre.txt <==
1.000000000000000000e+02 7.874666666666666970e+01
2.000000000000000000e+02 7.334666666666666401e+01
3.000000000000000000e+02 7.512333333333334906e+01
4.000000000000000000e+02 6.970666666666666345e+01
5.000000000000000000e+02 7.428666666666667595e+01
6.000000000000000000e+02 7.463333333333333997e+01
7.000000000000000000e+02 7.495000000000000284e+01
8.000000000000000000e+02 7.547666666666665947e+01
9.000000000000000000e+02 7.579333333333333655e+01
1.000000000000000000e+03 7.859333333333331950e+01
1.100000000000000000e+03 7.683000000000001251e+01
1.200000000000000000e+03 7.980666666666667197e+01
1.300000000000000000e+03 7.753666666666667595e+01
1.400000000000000000e+03 8.128666666666669016e+01
1.500000000000000000e+03 7.591666666666667140e+01
1.600000000000000000e+03 8.026999999999999602e+01
1.700000000000000000e+03 7.618000000000000682e+01
1.800000000000000000e+03 7.972666666666667368e+01
1.900000000000000000e+03 8.190000000000000568e+01
2.000000000000000000e+03 8.191666666666665719e+01


==> Figures/FigsData/Average_PINAW1000_pre.txt <==
1.000000000000000000e+02 9.925652079075035772e-01
2.000000000000000000e+02 6.337112101903289441e-01
3.000000000000000000e+02 6.232528130002557010e-01
4.000000000000000000e+02 5.241640641008465940e-01
5.000000000000000000e+02 5.350575363802079210e-01
6.000000000000000000e+02 5.220245050510354812e-01
7.000000000000000000e+02 4.988882909415429112e-01
8.000000000000000000e+02 5.121525527772807784e-01
9.000000000000000000e+02 5.137785872961621036e-01
1.000000000000000000e+03 5.158732785153677947e-01
1.100000000000000000e+03 5.057391446011046954e-01
1.200000000000000000e+03 4.997237917174558453e-01
1.300000000000000000e+03 4.807563880123237876e-01
1.400000000000000000e+03 4.853059611831143649e-01
1.500000000000000000e+03 4.570400728629485099e-01
1.600000000000000000e+03 4.885980481526812080e-01
1.700000000000000000e+03 4.865953299905725338e-01
1.800000000000000000e+03 4.850089293314905348e-01
1.900000000000000000e+03 4.903839523330686956e-01
2.000000000000000000e+03 4.897452752248228069e-01


==> Figures/FigsData/Average_PINAW3000_fine.txt <==
1.000000000000000000e+02 7.493453689733530210e-01
2.000000000000000000e+02 6.006761061005971847e-01
3.000000000000000000e+02 5.807783619410540332e-01
4.000000000000000000e+02 5.438963564233637582e-01
5.000000000000000000e+02 5.140662912978509747e-01
6.000000000000000000e+02 5.220876961742931810e-01
7.000000000000000000e+02 5.670168520036218407e-01
8.000000000000000000e+02 5.425822774254723813e-01
9.000000000000000000e+02 5.257349163864541985e-01
1.000000000000000000e+03 5.233438484813416336e-01
1.100000000000000000e+03 5.457394877280212775e-01
1.200000000000000000e+03 5.181371529929821307e-01
1.300000000000000000e+03 5.212741376830808404e-01
1.400000000000000000e+03 4.983511794801004369e-01
1.500000000000000000e+03 4.892437557403326864e-01
1.600000000000000000e+03 4.933492562714401619e-01
1.700000000000000000e+03 5.283111747210106346e-01
1.800000000000000000e+03 5.210755369802997361e-01
1.900000000000000000e+03 5.278823597517978694e-01
2.000000000000000000e+03 5.318576439320511495e-01


==> Figures/FigsData/Average_PINAW3000_fine_conf.txt <==
1.000000000000000000e+02 2.163304833740238742e+00
2.000000000000000000e+02 1.547014101749578874e+00
3.000000000000000000e+02 1.629836475801669682e+00
4.000000000000000000e+02 1.697801701839704469e+00
5.000000000000000000e+02 1.070111655074646562e+00
6.000000000000000000e+02 1.206197938165564532e+00
7.000000000000000000e+02 9.971325486226635393e-01
8.000000000000000000e+02 8.291511581262224206e-01
9.000000000000000000e+02 7.795939991295647298e-01
1.000000000000000000e+03 8.381891151215427049e-01
1.100000000000000000e+03 1.100410478447728213e+00
1.200000000000000000e+03 9.401676918580355036e-01
1.300000000000000000e+03 7.297169367174854981e-01
1.400000000000000000e+03 7.161160010639074924e-01
1.500000000000000000e+03 1.115550483046334973e+00
1.600000000000000000e+03 8.609306032567645151e-01
1.700000000000000000e+03 7.062465223264124958e-01
1.800000000000000000e+03 6.904648651945405335e-01
1.900000000000000000e+03 6.553686836899704771e-01
2.000000000000000000e+03 9.110767660073010310e-01


==> Figures/FigsData/Average_PINAW3000_pre.txt <==
1.000000000000000000e+02 7.547365076299457076e-01
2.000000000000000000e+02 6.787947620058740750e-01
3.000000000000000000e+02 6.418967165551753284e-01
4.000000000000000000e+02 5.185429856106802404e-01
5.000000000000000000e+02 5.102283918592730450e-01
6.000000000000000000e+02 5.088241887915343487e-01
7.000000000000000000e+02 5.147653859232294016e-01
8.000000000000000000e+02 5.042562534747400127e-01
9.000000000000000000e+02 4.931675396692151714e-01
1.000000000000000000e+03 5.038144024081939731e-01
1.100000000000000000e+03 4.825799205623305665e-01
1.200000000000000000e+03 4.812466373144591580e-01
1.300000000000000000e+03 4.711982065135771336e-01
1.400000000000000000e+03 4.620300509547840551e-01
1.500000000000000000e+03 4.581752937320883734e-01
1.600000000000000000e+03 4.666200915784270431e-01
1.700000000000000000e+03 4.775882422116410342e-01
1.800000000000000000e+03 5.099757620087490562e-01
1.900000000000000000e+03 4.859702811154182900e-01
2.000000000000000000e+03 5.039114235394622776e-01


==> Figures/FigsData/Average_PINAW500_fine.txt <==
1.000000000000000000e+02 6.341278180577147872e-01
2.000000000000000000e+02 5.498658508761269381e-01
3.000000000000000000e+02 6.153278773961001757e-01
4.000000000000000000e+02 4.747183282242619651e-01
5.000000000000000000e+02 4.798522566416856261e-01
6.000000000000000000e+02 4.829409503075962062e-01
7.000000000000000000e+02 5.083793313887838838e-01
8.000000000000000000e+02 5.250374224973769488e-01
9.000000000000000000e+02 5.694037412976011847e-01
1.000000000000000000e+03 5.644951053236046956e-01
1.100000000000000000e+03 5.761094778363358149e-01
1.200000000000000000e+03 5.429638999743998662e-01
1.300000000000000000e+03 5.126130869141438673e-01
1.400000000000000000e+03 5.476658238432057235e-01
1.500000000000000000e+03 5.353255423435857585e-01
1.600000000000000000e+03 5.347731205390133802e-01
1.700000000000000000e+03 5.427635531294946469e-01
1.800000000000000000e+03 5.480097533726329129e-01
1.900000000000000000e+03 6.015314371773335944e-01
2.000000000000000000e+03 5.728759839834609568e-01


==> Figures/FigsData/Average_PINAW500_fine_conf.txt <==
1.000000000000000000e+02 2.326616066069496114e+00
2.000000000000000000e+02 2.732020404363565635e+00
3.000000000000000000e+02 2.037017114631106907e+00
4.000000000000000000e+02 1.924643585104295562e+00
5.000000000000000000e+02 1.951037039979318655e+00
6.000000000000000000e+02 1.999152436944052980e+00
7.000000000000000000e+02 1.536045701772342120e+00
8.000000000000000000e+02 1.545068492976323205e+00
9.000000000000000000e+02 1.136144792891649269e+00
1.000000000000000000e+03 1.009597260402506969e+00
1.100000000000000000e+03 8.477636907265142518e-01
1.200000000000000000e+03 9.315284644359046462e-01
1.300000000000000000e+03 9.910677102863226784e-01
1.400000000000000000e+03 8.423000616189066925e-01
1.500000000000000000e+03 8.921031743732936725e-01
1.600000000000000000e+03 9.171058001493049838e-01
1.700000000000000000e+03 1.013367673072872677e+00
1.800000000000000000e+03 9.823954892430376562e-01
1.900000000000000000e+03 9.556207877971388820e-01
2.000000000000000000e+03 1.160022832291164541e+00


==> Figures/FigsData/Average_PINAW500_pre.txt <==
1.000000000000000000e+02 1.171012323259161603e+00
2.000000000000000000e+02 6.335098499443179154e-01
3.000000000000000000e+02 6.031017059587968632e-01
4.000000000000000000e+02 4.668700319686493461e-01
5.000000000000000000e+02 5.377660014010706702e-01
6.000000000000000000e+02 5.127106301353435702e-01
7.000000000000000000e+02 5.071174051952460626e-01
8.000000000000000000e+02 5.281437328274938281e-01
9.000000000000000000e+02 5.217165196195601151e-01
1.000000000000000000e+03 5.575129693916472950e-01
1.100000000000000000e+03 5.110649420638397888e-01
1.200000000000000000e+03 5.351394640341456954e-01
1.300000000000000000e+03 5.314419092452603577e-01
1.400000000000000000e+03 5.257974575290498276e-01
1.500000000000000000e+03 4.783028403916262938e-01
1.600000000000000000e+03 4.807890142154320756e-01
1.700000000000000000e+03 4.928937387284703653e-01
1.800000000000000000e+03 5.009335071216888258e-01
1.900000000000000000e+03 5.326622637375427738e-01
2.000000000000000000e+03 5.382398871269840068e-01


==> Figures/FigsData/sample_figures/G_true_34.txt <==
1.198559855985598332e+00 5.567021493895568662e-01
1.221307147437151519e+00 5.375109078612329006e-01
1.244054438888704706e+00 5.092868965093632072e-01
1.266801730340257892e+00 4.702380220192697857e-01
1.289549021791811079e+00 4.338062163086813805e-01
1.312296313243364265e+00 4.077196618863198063e-01
1.335043604694917452e+00 3.991445454072822807e-01
1.357790896146470638e+00 4.203671425603019429e-01
1.380538187598023825e+00 4.521919208476798402e-01
1.403285479049577011e+00 4.870800041027981142e-01
1.426032770501130198e+00 5.195329771956441745e-01
1.448780061952683385e+00 5.414004917398245187e-01
1.471527353404236571e+00 5.419175667019225928e-01
1.494274644855789758e+00 5.203673742783615497e-01
1.517021936307342944e+00 4.770966472238823974e-01
1.539769227758896131e+00 4.147962703290174469e-01
1.562516519210449317e+00 3.572559073318149481e-01
1.585263810662002504e+00 3.234822256386983841e-01
1.608011102113555690e+00 3.250686077845870714e-01
1.630758393565108877e+00 3.808835735898237207e-01
1.653505685016662063e+00 4.721588452639879918e-01
1.676252976468215250e+00 5.661174061813019076e-01
1.699000267919768437e+00 6.552407286411778831e-01
1.721747559371321401e+00 7.335741621296285597e-01
1.744494850822874810e+00 7.820448353584205092e-01
1.767242142274427774e+00 8.220841278663820750e-01
1.789989433725981183e+00 8.801466099333304927e-01
1.812736725177534147e+00 9.806115118563297761e-01
1.835484016629087556e+00 1.083390450335775634e+00
1.858231308080640520e+00 1.109262194823819936e+00
1.880978599532193929e+00 1.067373251999713668e+00
1.903725890983746893e+00 9.643647145812342947e-01
1.926473182435300302e+00 8.008309817872818481e-01
1.949220473886853267e+00 6.934848244920011062e-01
1.971967765338406675e+00 6.839555390131869528e-01
1.994715056789959640e+00 7.668380824223962611e-01
2.017462348241513048e+00 8.334265405101468627e-01
2.040209639693066013e+00 8.150009069820244312e-01
2.062956931144619421e+00 7.397890126745072514e-01
2.085704222596172386e+00 6.261315271197082089e-01
2.108451514047725794e+00 5.058234380607206093e-01
2.131198805499278759e+00 4.510489287895508848e-01
2.153946096950832167e+00 4.544402895686077692e-01
2.176693388402385132e+00 5.011542171156034842e-01
2.199440679853938541e+00 5.668313226560813822e-01
2.222187971305491505e+00 6.095700656797866657e-01
2.244935262757044470e+00 6.522175586430769556e-01
2.267682554208597878e+00 7.254100989442505698e-01
2.290429845660151287e+00 8.609443518172147369e-01
2.313177137111704251e+00 1.034940954513702938e+00
2.335924428563257216e+00 1.102169030875119082e+00
2.358671720014810624e+00 1.063607308593853107e+00
2.381419011466364033e+00 9.287631318641992317e-01
2.404166302917916997e+00 7.800267383953388700e-01
2.426913594369469962e+00 8.784009855790783083e-01
2.449660885821023371e+00 1.014661461831726008e+00
2.472408177272576779e+00 1.073477919368849731e+00
2.495155468724129744e+00 9.526155172091441692e-01
2.517902760175682708e+00 7.574469434064490247e-01
2.540650051627236117e+00 6.126755129524331656e-01
2.563397343078789525e+00 5.431552114489921479e-01
2.586144634530342490e+00 5.160464440543909292e-01
2.608891925981895454e+00 4.742342366521145602e-01
2.631639217433448863e+00 4.310960081582907999e-01
2.654386508885002272e+00 4.165337826697824708e-01
2.677133800336555236e+00 4.849822721876078657e-01
2.699881091788108201e+00 5.770989286686490916e-01
2.722628383239661609e+00 5.850778977383052082e-01
2.745375674691215018e+00 5.153132817352942263e-01
2.768122966142767982e+00 3.892363833083465896e-01
2.790870257594320947e+00 5.053047054963859530e-01
2.813617549045874355e+00 6.938318896687155624e-01
2.836364840497427764e+00 8.275754282437944864e-01
2.859112131948980728e+00 8.064239320272061917e-01
2.881859423400533693e+00 6.550074849764428997e-01
2.904606714852087102e+00 6.454237781682128361e-01
2.927354006303640510e+00 6.937615481264867157e-01
2.950101297755193475e+00 7.403690323232277049e-01
2.972848589206746439e+00 6.816577697886082587e-01
2.995595880658299848e+00 6.816630243326565752e-01
3.018343172109853256e+00 6.989533453969088983e-01
3.041090463561406221e+00 6.996185357451241149e-01
3.063837755012959185e+00 6.090010392696234565e-01
3.086585046464512594e+00 5.384615806436254815e-01
3.109332337916066002e+00 6.332265795755157578e-01
3.132079629367618967e+00 8.458595715191269404e-01
3.154826920819171931e+00 1.013406486688360753e+00
3.177574212270725340e+00 9.521641645524649977e-01
3.200321503722278305e+00 8.437880883433332979e-01
3.223068795173831713e+00 8.177817318645611566e-01
3.245816086625384678e+00 1.028381375522029462e+00
3.268563378076938086e+00 1.091145254107885432e+00
3.291310669528491051e+00 9.914919044705449158e-01
3.314057960980044459e+00 8.734357205816988268e-01
3.336805252431597424e+00 8.584761381957098925e-01
3.359552543883150832e+00 7.444235118468545132e-01
3.382299835334703797e+00 6.526073879123598376e-01
3.405047126786257206e+00 6.490101460532348154e-01
3.427794418237810170e+00 7.415900589921455843e-01
3.450541709689363579e+00 6.997227535087821026e-01
3.473289001140916543e+00 5.401516837374189528e-01
3.496036292592469952e+00 4.743175167164394579e-01
3.518783584044022916e+00 5.699037661863963766e-01
3.541530875495576325e+00 7.904470436672669242e-01
3.564278166947129289e+00 7.802752263029357760e-01
3.587025458398682698e+00 7.029161353779345145e-01
3.609772749850235662e+00 6.642822043496559026e-01
3.632520041301789071e+00 8.398951931370427504e-01
3.655267332753342036e+00 9.036794740049605146e-01
3.678014624204895444e+00 8.995042477280216220e-01
3.700761915656448409e+00 8.679377650548812939e-01
3.723509207108001817e+00 8.644369405253671257e-01
3.746256498559554782e+00 7.083402496387203318e-01
3.769003790011108190e+00 7.059681892458434804e-01
3.791751081462661155e+00 7.640412414132120578e-01
3.814498372914214563e+00 7.715641351512619872e-01
3.837245664365767528e+00 5.371523654850984819e-01
3.859992955817320937e+00 4.258608122800900952e-01
3.882740247268873901e+00 4.553260019562849203e-01
3.905487538720427310e+00 6.053866292328402565e-01
3.928234830171980274e+00 5.943824624658248235e-01
3.950982121623533683e+00 5.249172931665148090e-01
3.973729413075086647e+00 5.442287849546455503e-01
3.996476704526640056e+00 6.795307105606714915e-01
4.019223995978192576e+00 7.758173626436958292e-01
4.041971287429745985e+00 8.275177773316834129e-01
4.064718578881299393e+00 8.691776419274476195e-01
4.087465870332852802e+00 8.625680338164065653e-01
4.110213161784406211e+00 6.774652610178321099e-01
4.132960453235958731e+00 8.015977951838073601e-01
4.155707744687512140e+00 8.604024046572168460e-01
4.178455036139064660e+00 7.694619544627895324e-01
4.201202327590618069e+00 4.691622138238752404e-01
4.223949619042171477e+00 4.866296688692834937e-01
4.246696910493724886e+00 5.614568693418022782e-01
4.269444201945278294e+00 5.880737704958372003e-01
4.292191493396831703e+00 4.702157510894085513e-01
4.314938784848384223e+00 5.086383316776791341e-01
4.337686076299937632e+00 6.177843485881605590e-01
4.360433367751490152e+00 7.433665389049464167e-01
4.383180659203043561e+00 8.553830682986223177e-01
4.405927950654596970e+00 1.064077855033686681e+00
4.428675242106150378e+00 1.030713912658751896e+00
4.451422533557703787e+00 9.574886419619936806e-01
4.474169825009257195e+00 9.569810706169951109e-01
4.496917116460809716e+00 1.138567770680895208e+00
4.519664407912363124e+00 9.056382563903548899e-01
4.542411699363915645e+00 6.727985357470769312e-01
4.565158990815469053e+00 5.772489501107500587e-01
4.587906282267022462e+00 6.873850568134169947e-01
4.610653573718575871e+00 5.683225695036290270e-01
4.633400865170129279e+00 5.227704098787817610e-01
4.656148156621682688e+00 5.583641170255585484e-01
4.678895448073235208e+00 5.982427116570842029e-01
4.701642739524788617e+00 6.978690105124257803e-01
4.724390030976341137e+00 8.177798862798654200e-01
4.747137322427894546e+00 8.437923178096050636e-01
4.769884613879447954e+00 6.452824620409695067e-01
4.792631905331001363e+00 7.061050113449797161e-01
4.815379196782554772e+00 8.144636491537384781e-01
4.838126488234108180e+00 7.932536195545782931e-01
4.860873779685660701e+00 5.467509207471610289e-01
4.883621071137214109e+00 7.169040536953676934e-01
4.906368362588766630e+00 8.595256392953495306e-01
4.929115654040320038e+00 9.514489397906230606e-01
4.951862945491873447e+00 9.772062585989618189e-01
4.974610236943426855e+00 9.143333252150689372e-01
4.997357528394980264e+00 7.759005755918250147e-01
5.020104819846533672e+00 7.266370939119626282e-01
5.042852111298086193e+00 7.304052517987192905e-01
5.065599402749639601e+00 4.725910496753116252e-01
5.088346694201192122e+00 4.233973253084128974e-01
5.111093985652745531e+00 5.531428947532625040e-01
5.133841277104298939e+00 7.230441781712075855e-01
5.156588568555852348e+00 6.434910244152012293e-01
5.179335860007405756e+00 7.091330541343517924e-01
5.202083151458958277e+00 7.773934330023059003e-01
5.224830442910511685e+00 8.001704696331547462e-01
5.247577734362065094e+00 7.298905063138767524e-01
5.270325025813618502e+00 7.132306823154189734e-01
5.293072317265171023e+00 6.691439229467193162e-01
5.315819608716724431e+00 7.879557073076235429e-01
5.338566900168277840e+00 1.198715097579500233e+00
5.361314191619831249e+00 1.113593172233223072e+00
5.384061483071383769e+00 9.490888421889447368e-01
5.406808774522937178e+00 8.909538006260855347e-01
5.429556065974490586e+00 9.722791972221108692e-01
5.452303357426043995e+00 6.413896510205295831e-01
5.475050648877596515e+00 6.495858904109017562e-01
5.497797940329149924e+00 7.506282721496564392e-01
5.520545231780703332e+00 8.520948047453931196e-01
5.543292523232256741e+00 9.350901500515751419e-01
5.566039814683809261e+00 7.533702083158957397e-01
5.588787106135362670e+00 5.430659326338389548e-01
5.611534397586916079e+00 4.312128629766437404e-01
5.634281689038468599e+00 6.069545084949999891e-01
5.657028980490022008e+00 5.320021696884509321e-01
5.679776271941575416e+00 5.938476272758348440e-01
5.702523563393128825e+00 7.236944059866434742e-01
5.725270854844681345e+00 7.521835897632244139e-01
5.748018146296234754e+00 5.461168926185914207e-01
5.770765437747788162e+00 4.472857038957385178e-01
5.793512729199341571e+00 4.687695740858803251e-01
5.816260020650894091e+00 6.105062900246164270e-01
5.839007312102447500e+00 8.866924464240013570e-01
5.861754603554000909e+00 8.051706488690865138e-01
5.884501895005554317e+00 6.995216717825056829e-01
5.907249186457106838e+00 7.576548181999923637e-01
5.929996477908660246e+00 7.332854634716374775e-01
5.952743769360213655e+00 6.988595967455824010e-01
5.975491060811767063e+00 8.365446049778698656e-01
5.998238352263319584e+00 1.105123168947290013e+00
6.020985643714872992e+00 9.711339227948870834e-01
6.043732935166426401e+00 8.488162775715384356e-01
6.066480226617979810e+00 6.790235749160592471e-01
6.089227518069532330e+00 5.865692233384580678e-01
6.111974809521085739e+00 9.545210751376732583e-01
6.134722100972639147e+00 9.208891454711709557e-01
6.157469392424192556e+00 7.555059794727353450e-01
6.180216683875745076e+00 6.100802109169142229e-01
6.202963975327298485e+00 6.837448799716280279e-01
6.225711266778851893e+00 4.771191823519788655e-01
6.248458558230405302e+00 5.224974554612605848e-01
6.271205849681957822e+00 6.730785050713624651e-01
6.293953141133511231e+00 7.377487313894038889e-01
6.316700432585064640e+00 7.254435127163003649e-01
6.339447724036618048e+00 5.700674685919193685e-01
6.362195015488170569e+00 4.665852647642249051e-01
6.384942306939723977e+00 5.571101580439825618e-01
6.407689598391277386e+00 8.658969770605851046e-01
6.430436889842830794e+00 7.876950813986233202e-01
6.453184181294383315e+00 7.219522910805661331e-01
6.475931472745936723e+00 7.904769526017394465e-01
6.498678764197490132e+00 6.777247349393760167e-01
6.521426055649043541e+00 7.493744616474196096e-01
6.544173347100596061e+00 8.699254460721516091e-01
6.566920638552149470e+00 9.890558098892172634e-01
6.589667930003702878e+00 1.066241861321464146e+00
6.612415221455256287e+00 9.513412405213618195e-01
6.635162512906808807e+00 7.509330035147580018e-01
6.657909804358362216e+00 6.951064001123123948e-01
6.680657095809915624e+00 1.192922404754400256e+00
6.703404387261469033e+00 1.020770526032727332e+00
6.726151678713021553e+00 8.645888978483556864e-01
6.748898970164574962e+00 7.422645636930679247e-01
6.771646261616128371e+00 6.224543773830659710e-01
6.794393553067681779e+00 7.553397025523946873e-01
6.817140844519234300e+00 7.778682067877237261e-01
6.839888135970787708e+00 7.390996433722316628e-01
6.862635427422341117e+00 6.818517462484838809e-01
6.885382718873894525e+00 6.095560574218840122e-01
6.908130010325447046e+00 4.424020273640727474e-01
6.930877301777000454e+00 4.671130262953230305e-01
6.953624593228553863e+00 7.269285806468982480e-01
6.976371884680107271e+00 5.823440102281459696e-01
6.999119176131659792e+00 4.206103719170995459e-01
7.021866467583213200e+00 2.922783907340649745e-01
7.044613759034766609e+00 2.551718882316773018e-01
7.067361050486319130e+00 4.573218594111971291e-01
7.090108341937872538e+00 4.406972171280168493e-01
7.112855633389425947e+00 3.192116404938631358e-01
7.135602924840979355e+00 2.036210226713316696e-01
7.158350216292531876e+00 2.878025966516045142e-01
7.181097507744085284e+00 1.432516803010661643e-01
7.203844799195638693e+00 1.957530640498862107e-01
7.226592090647192101e+00 3.502606496867027852e-01
7.249339382098744622e+00 4.273844859125425777e-01
7.272086673550298030e+00 3.885420105386666600e-01
7.294833965001851439e+00 3.129895479166232564e-01
7.317581256453404848e+00 2.536634383200557785e-01
7.340328547904957368e+00 2.660221804149571767e-01
7.363075839356510777e+00 5.424086056516649323e-01
7.385823130808064185e+00 4.951949018060323171e-01
7.408570422259617594e+00 3.700348208212194123e-01
7.431317713711170114e+00 3.035287545923081587e-01
7.454065005162723523e+00 2.709342184860814573e-01
7.476812296614276931e+00 2.613943981700609376e-01
7.499559588065830340e+00 2.933478702654938042e-01
7.522306879517382860e+00 3.488230972703205146e-01
7.545054170968936269e+00 3.295732139681956108e-01
7.567801462420489678e+00 4.495368465776056199e-01
7.590548753872043086e+00 4.671305348183741879e-01
7.613296045323595607e+00 3.612790630883686016e-01
7.636043336775149015e+00 2.017402806267805659e-01
7.658790628226702424e+00 5.274827993521623570e-01
7.681537919678255832e+00 7.493361833567249164e-01
7.704285211129808353e+00 8.744413803969255383e-01
7.727032502581361761e+00 1.008442487640949903e+00
7.749779794032915170e+00 8.636269714977407030e-01
7.772527085484468579e+00 8.334364396898689131e-01
7.795274376936021099e+00 8.570796379419463040e-01
7.818021668387574508e+00 8.580682344290473385e-01
7.840768959839127916e+00 7.194124929210509167e-01
7.863516251290681325e+00 8.685741999686700243e-01
7.886263542742233845e+00 9.048976081948645334e-01
7.909010834193787254e+00 6.163748918117216702e-01
7.931758125645340662e+00 3.803596553816500081e-01
7.954505417096894071e+00 2.350841406240053166e-01
7.977252708548446591e+00 2.241245324958521246e-01
8.000000000000000000e+00 3.169575900085706555e-01


==> Figures/FigsData/sample_figures/G_true_35.txt <==
1.108640864086408495e+00 8.825600039970392663e-01
1.131688887952340128e+00 8.828450921409928265e-01
1.154736911818271983e+00 8.846379668286759035e-01
1.177784935684203838e+00 8.885173784357828231e-01
1.200832959550135470e+00 8.938253943580727334e-01
1.223880983416067103e+00 9.005595323969707300e-01
1.246929007281998958e+00 9.086982910854402018e-01
1.269977031147930813e+00 9.184786552441367435e-01
1.293025055013862445e+00 9.296431895627874642e-01
1.316073078879794078e+00 9.418808480507133707e-01
1.339121102745725933e+00 9.550736402197792518e-01
1.362169126611657788e+00 9.691508867298493923e-01
1.385217150477589421e+00 9.839997604289932864e-01
1.408265174343521053e+00 9.990645244299904970e-01
1.431313198209452908e+00 1.014164499886049509e+00
1.454361222075384763e+00 1.029127582246863293e+00
1.477409245941316396e+00 1.043368339090396946e+00
1.500457269807248029e+00 1.056686770837923062e+00
1.523505293673179883e+00 1.068918539264581691e+00
1.546553317539111738e+00 1.079890055808625959e+00
1.569601341405043371e+00 1.089093351720706426e+00
1.592649365270975004e+00 1.096343417687173805e+00
1.615697389136906859e+00 1.101961269632499851e+00
1.638745413002838713e+00 1.105960417211682589e+00
1.661793436868770346e+00 1.108280185581543842e+00
1.684841460734701979e+00 1.108641069421001601e+00
1.707889484600633834e+00 1.107807774090272979e+00
1.730937508466565689e+00 1.105941057515486214e+00
1.753985532332497321e+00 1.103205896581380463e+00
1.777033556198428954e+00 1.099690424411918110e+00
1.800081580064360809e+00 1.095889199791296953e+00
1.823129603930292664e+00 1.092006452189581367e+00
1.846177627796224296e+00 1.088193981084321527e+00
1.869225651662155929e+00 1.084689360556787552e+00
1.892273675528087784e+00 1.081763604943928758e+00
1.915321699394019639e+00 1.079418277659630609e+00
1.938369723259951272e+00 1.077713132910400162e+00
1.961417747125882904e+00 1.076707348031594957e+00
1.984465770991814759e+00 1.076722129086693736e+00
2.007513794857746614e+00 1.077460128893833469e+00
2.030561818723678247e+00 1.078886782281265333e+00
2.053609842589609880e+00 1.080967366230800586e+00
2.076657866455541956e+00 1.083783919089621017e+00
2.099705890321473589e+00 1.087120442430579148e+00
2.122753914187405222e+00 1.090818051250180831e+00
2.145801938053336855e+00 1.094782630144457203e+00
2.168849961919268488e+00 1.098892827469435840e+00
2.191897985785200564e+00 1.102906905156461059e+00
2.214946009651132197e+00 1.106669192167994753e+00
2.237994033517063830e+00 1.110052728654235876e+00
2.261042057382995907e+00 1.112928657024056855e+00
2.284090081248927540e+00 1.114833396071690741e+00
2.307138105114859172e+00 1.115850275993849339e+00
2.330186128980790805e+00 1.115939258566894798e+00
2.353234152846722438e+00 1.115044898215043379e+00
2.376282176712654515e+00 1.112923494181110362e+00
2.399330200578586147e+00 1.109614055556144008e+00
2.422378224444517780e+00 1.105398827293783803e+00
2.445426248310449857e+00 1.100355492224196485e+00
2.468474272176381490e+00 1.094541127301124961e+00
2.491522296042313123e+00 1.087992405932980189e+00
2.514570319908244755e+00 1.081101982339976342e+00
2.537618343774176388e+00 1.073989945019234504e+00
2.560666367640108465e+00 1.066774468944370780e+00
2.583714391506040098e+00 1.059646319643426482e+00
2.606762415371971731e+00 1.052767635447772632e+00
2.629810439237903807e+00 1.046197433696334667e+00
2.652858463103835440e+00 1.040002106876227961e+00
2.675906486969767073e+00 1.034334331082256808e+00
2.698954510835698706e+00 1.029302003496729734e+00
2.722002534701630339e+00 1.024799044127850056e+00
2.745050558567562415e+00 1.020833909137211615e+00
2.768098582433494048e+00 1.017419210645715610e+00
2.791146606299425681e+00 1.014754061471764945e+00
2.814194630165357758e+00 1.012616057419109650e+00
2.837242654031289391e+00 1.010986088245045877e+00
2.860290677897221023e+00 1.009850829189441246e+00
2.883338701763152656e+00 1.009316983584404692e+00
2.906386725629084289e+00 1.009299764875882133e+00
2.929434749495016366e+00 1.009707972765528039e+00
2.952482773360947998e+00 1.010523482753129532e+00
2.975530797226879631e+00 1.011765535938594196e+00
2.998578821092811708e+00 1.013463696675545034e+00
3.021626844958743341e+00 1.015453671484316756e+00
3.044674868824674974e+00 1.017724061253769463e+00
3.067722892690606606e+00 1.020264863966172442e+00
3.090770916556538239e+00 1.023052080606559056e+00
3.113818940422470316e+00 1.025969821613728516e+00
3.136866964288401949e+00 1.028959991396433127e+00
3.159914988154333582e+00 1.031975716302744983e+00
3.182963012020265214e+00 1.034947318892847301e+00
3.206011035886197291e+00 1.037792988883859069e+00
3.229059059752128924e+00 1.040452004633372951e+00
3.252107083618060557e+00 1.042889310922712864e+00
3.275155107483992634e+00 1.045069387393512850e+00
3.298203131349924266e+00 1.046869100813244469e+00
3.321251155215855899e+00 1.048368752183176600e+00
3.344299179081787532e+00 1.049578778254330658e+00
3.367347202947719165e+00 1.050514768865695503e+00
3.390395226813651242e+00 1.051146555137289162e+00
3.413443250679582874e+00 1.051561652888520104e+00
3.436491274545514507e+00 1.051866096940530459e+00
3.459539298411446584e+00 1.052108577774711451e+00
3.482587322277378217e+00 1.052307585852110039e+00
3.505635346143309850e+00 1.052592189634133701e+00
3.528683370009241482e+00 1.052977889974573422e+00
3.551731393875173115e+00 1.053483596990842930e+00
3.574779417741105192e+00 1.054128286064822007e+00
3.597827441607036825e+00 1.054943704125675286e+00
3.620875465472968457e+00 1.055831645220624004e+00
3.643923489338900534e+00 1.056740902785303637e+00
3.666971513204832167e+00 1.057617392885839891e+00
3.690019537070763800e+00 1.058332497696307328e+00
3.713067560936695433e+00 1.058755284074020642e+00
3.736115584802627065e+00 1.058833283107551981e+00
3.759163608668559142e+00 1.058496254156041871e+00
3.782211632534490775e+00 1.057609914114467475e+00
3.805259656400422408e+00 1.055998826014941328e+00
3.828307680266354485e+00 1.053785824508164826e+00
3.851355704132286117e+00 1.050965575196234125e+00
3.874403727998217750e+00 1.047541157778914434e+00
3.897451751864149383e+00 1.043347641915062018e+00
3.920499775730081016e+00 1.038648662827735825e+00
3.943547799596013093e+00 1.033538092276836462e+00
3.966595823461944725e+00 1.028083373900691155e+00
3.989643847327876358e+00 1.022333750976921030e+00
4.012691871193808879e+00 1.016458886648020421e+00
4.035739895059739624e+00 1.010582932966911374e+00
4.058787918925672145e+00 1.004790701570210221e+00
4.081835942791602889e+00 9.991908405013590899e-01
4.104883966657535410e+00 9.939745488698340514e-01
4.127931990523467043e+00 9.891277411315793078e-01
4.150980014389398676e+00 9.847016816724679655e-01
4.174028038255330308e+00 9.807438681787111756e-01
4.197076062121261941e+00 9.774675459654758036e-01
4.220124085987194462e+00 9.748000179278522026e-01
4.243172109853125207e+00 9.726881364261522611e-01
4.266220133719057728e+00 9.711396169117494370e-01
4.289268157584988472e+00 9.702632548629647191e-01
4.312316181450920993e+00 9.700684176272019732e-01
4.335364205316852626e+00 9.703955129432528803e-01
4.358412229182784259e+00 9.712230655934095402e-01
4.381460253048716780e+00 9.725288618427208043e-01
4.404508276914647524e+00 9.744355594062339421e-01
4.427556300780580045e+00 9.767162728954159601e-01
4.450604324646510790e+00 9.793337253034408718e-01
4.473652348512443311e+00 9.822525456754948037e-01
4.496700372378374944e+00 9.854864269332220816e-01
4.519748396244306576e+00 9.889338364774359347e-01
4.542796420110238209e+00 9.925190736823297222e-01
4.565844443976169842e+00 9.962055374843521438e-01
4.588892467842102363e+00 9.999562971612194762e-01
4.611940491708033107e+00 1.003706333650077553e+00
4.634988515573965628e+00 1.007381126505007884e+00
4.658036539439896373e+00 1.010958695584715406e+00
4.681084563305828894e+00 1.014426422610288148e+00
4.704132587171760527e+00 1.017793742278507718e+00
4.727180611037692159e+00 1.020932723599115688e+00
4.750228634903624680e+00 1.023859355014347328e+00
4.773276658769555425e+00 1.026575632852182229e+00
4.796324682635487946e+00 1.029033437785895400e+00
4.819372706501418691e+00 1.031200967427039927e+00
4.842420730367351211e+00 1.033147819106109200e+00
4.865468754233282844e+00 1.034880353245668072e+00
4.888516778099214477e+00 1.036389283252117322e+00
4.911564801965146110e+00 1.037636141306804705e+00
4.934612825831077743e+00 1.038711405359153295e+00
4.957660849697010264e+00 1.039629913478847367e+00
4.980708873562941008e+00 1.040406752788235023e+00
5.003756897428873529e+00 1.041027687417900305e+00
5.026804921294804274e+00 1.041546754357969062e+00
5.049852945160736795e+00 1.041989526149373457e+00
5.072900969026668427e+00 1.042368761489112394e+00
5.095948992892600060e+00 1.042691919707217085e+00
5.118997016758532581e+00 1.042974059255291186e+00
5.142045040624463326e+00 1.043224963625602575e+00
5.165093064490395847e+00 1.043463621865997171e+00
5.188141088356326591e+00 1.043715664473990667e+00
5.211189112222259112e+00 1.043880241489944183e+00
5.234237136088189857e+00 1.044041345057221681e+00
5.257285159954122378e+00 1.044173414931827804e+00
5.280333183820054899e+00 1.044256466099068081e+00
5.303381207685985643e+00 1.044269524854608999e+00
5.326429231551918164e+00 1.044191564222905599e+00
5.349477255417848909e+00 1.044018050891721616e+00
5.372525279283781430e+00 1.043735090591775938e+00
5.395573303149712174e+00 1.043312336371904792e+00
5.418621327015644695e+00 1.042698959343206999e+00
5.441669350881577216e+00 1.041921635076481500e+00
5.464717374747507961e+00 1.040971743785724213e+00
5.487765398613440482e+00 1.039841909634962258e+00
5.510813422479371226e+00 1.038458693141361522e+00
5.533861446345303747e+00 1.036945239517745421e+00
5.556909470211234492e+00 1.035172238166233827e+00
5.579957494077167013e+00 1.033125699303399925e+00
5.603005517943097757e+00 1.031044299203694337e+00
5.626053541809030278e+00 1.028696151220527266e+00
5.649101565674962799e+00 1.026215881427751775e+00
5.672149589540893544e+00 1.023642231543996584e+00
5.695197613406826065e+00 1.020997741583888008e+00
5.718245637272756809e+00 1.018416398079472485e+00
5.741293661138689330e+00 1.015843609609432985e+00
5.764341685004620075e+00 1.013305913311658646e+00
5.787389708870552596e+00 1.010834607038562982e+00
5.810437732736485117e+00 1.008512631555088968e+00
5.833485756602415861e+00 1.006364003868302825e+00
5.856533780468348382e+00 1.004398275681655850e+00
5.879581804334279127e+00 1.002635334767844943e+00
5.902629828200211648e+00 1.001132566286897285e+00
5.925677852066142393e+00 9.999425975862495930e-01
5.948725875932074914e+00 9.990115980246749849e-01
5.971773899798005658e+00 9.983442351101636802e-01
5.994821923663938179e+00 9.979466188147220196e-01
6.017869947529870700e+00 9.979185157564687270e-01
6.040917971395801445e+00 9.981445447534883497e-01
6.063965995261733966e+00 9.986118603571884078e-01
6.087014019127664710e+00 9.993092569362085342e-01
6.110062042993597231e+00 1.000271190619013151e+00
6.133110066859527976e+00 1.001448287081631694e+00
6.156158090725460497e+00 1.002781436941989179e+00
6.179206114591393018e+00 1.004248889737448414e+00
6.202254138457323762e+00 1.005838011538487065e+00
6.225302162323256283e+00 1.007541548894684613e+00
6.248350186189187028e+00 1.009299376369159784e+00
6.271398210055119549e+00 1.011094788325269667e+00
6.294446233921050293e+00 1.012911908887868861e+00
6.317494257786982814e+00 1.014720178678020890e+00
6.340542281652913559e+00 1.016499884321592218e+00
6.363590305518846080e+00 1.018239377298322035e+00
6.386638329384778601e+00 1.019928308578158971e+00
6.409686353250709345e+00 1.021543731816413780e+00
6.432734377116641866e+00 1.023076917034224209e+00
6.455782400982572611e+00 1.024534490576650247e+00
6.478830424848505132e+00 1.025914427809424989e+00
6.501878448714435876e+00 1.027212762392009759e+00
6.524926472580368397e+00 1.028404840410274357e+00
6.547974496446300918e+00 1.029521839296970498e+00
6.571022520312231663e+00 1.030572496470199884e+00
6.594070544178164184e+00 1.031560473377457932e+00
6.617118568044094928e+00 1.032421339649421288e+00
6.640166591910027449e+00 1.033236024459635471e+00
6.663214615775958194e+00 1.033989584668782546e+00
6.686262639641890715e+00 1.034677415038740556e+00
6.709310663507821459e+00 1.035303039784832402e+00
6.732358687373753980e+00 1.035856577969622938e+00
6.755406711239686501e+00 1.036348570694629601e+00
6.778454735105617246e+00 1.036777903070012608e+00
6.801502758971549767e+00 1.037143385446978705e+00
6.824550782837480511e+00 1.037413462137584785e+00
6.847598806703413032e+00 1.037608207993458542e+00
6.870646830569343777e+00 1.037723534593487429e+00
6.893694854435276298e+00 1.037754530509973350e+00
6.916742878301208819e+00 1.037670476266561836e+00
6.939790902167139564e+00 1.037471256892937621e+00
6.962838926033072084e+00 1.037167059131811397e+00
6.985886949899002829e+00 1.036753297180142530e+00
7.008934973764935350e+00 1.036212462381999488e+00
7.031982997630866095e+00 1.035520819372285128e+00
7.055031021496798616e+00 1.034711212004796543e+00
7.078079045362729360e+00 1.033784529368267702e+00
7.101127069228661881e+00 1.032742520822666599e+00
7.124175093094594402e+00 1.031550587508820227e+00
7.147223116960525147e+00 1.030258562660807398e+00
7.170271140826457668e+00 1.028878073436265028e+00
7.193319164692388412e+00 1.027418405581308480e+00
7.216367188558320933e+00 1.025887864254069415e+00
7.239415212424251678e+00 1.024260590228119661e+00
7.262463236290184199e+00 1.022615787921751673e+00
7.285511260156116720e+00 1.020970700092029393e+00
7.308559284022047464e+00 1.019326768302945663e+00
7.331607307887979985e+00 1.017720701815553630e+00
7.354655331753910730e+00 1.016166596215373197e+00
7.377703355619843251e+00 1.014678640352441930e+00
7.400751379485773995e+00 1.013270898201740433e+00
7.423799403351706516e+00 1.011996474016624736e+00
7.446847427217637261e+00 1.010859700429811436e+00
7.469895451083569782e+00 1.009856529482588083e+00
7.492943474949502303e+00 1.008995410412214966e+00
7.515991498815433047e+00 1.008311940896860825e+00
7.539039522681365568e+00 1.007835218632438190e+00
7.562087546547296313e+00 1.007526932717893731e+00
7.585135570413228834e+00 1.007388229887503206e+00
7.608183594279159578e+00 1.007420986625296777e+00
7.631231618145092099e+00 1.007687843169191133e+00
7.654279642011024620e+00 1.008117910188911948e+00
7.677327665876955365e+00 1.008694695720752765e+00
7.700375689742887886e+00 1.009411193130645090e+00
7.723423713608818630e+00 1.010326869390653304e+00
7.746471737474751151e+00 1.011367333060219753e+00
7.769519761340681896e+00 1.012514064541609971e+00
7.792567785206614417e+00 1.013756086455483096e+00
7.815615809072545161e+00 1.015078331435536940e+00
7.838663832938477682e+00 1.016429154286499381e+00
7.861711856804410203e+00 1.017841196722718333e+00
7.884759880670340948e+00 1.019313013434556048e+00
7.907807904536273469e+00 1.020830151911410688e+00
7.930855928402204214e+00 1.022224863788410376e+00
7.953903952268136734e+00 1.023675774430343743e+00
7.976951976134067479e+00 1.025088676226796558e+00
8.000000000000000000e+00 1.026418316462808455e+00


==> Figures/FigsData/sample_figures/G_true_45.txt <==
1.188028802880287893e+00 9.793349000271511784e-01
1.210811315245236663e+00 9.476873363683168128e-01
1.233593827610185656e+00 9.023532732238374043e-01
1.256376339975134426e+00 8.527761000402306335e-01
1.279158852340083419e+00 8.068531843393476066e-01
1.301941364705032189e+00 7.796818077816110026e-01
1.324723877069981182e+00 8.032042945250220667e-01
1.347506389434929952e+00 8.639835043859719343e-01
1.370288901799878944e+00 9.441808935335319619e-01
1.393071414164827715e+00 1.017535647078841476e+00
1.415853926529776707e+00 1.041771232567418881e+00
1.438636438894725478e+00 1.026046225057304584e+00
1.461418951259674248e+00 9.800444690209727527e-01
1.484201463624623241e+00 9.148504242246856544e-01
1.506983975989572011e+00 8.546847917433514352e-01
1.529766488354521004e+00 8.482653504245735165e-01
1.552549000719469774e+00 8.984865315443181233e-01
1.575331513084418766e+00 9.976585056498569193e-01
1.598114025449367537e+00 1.072228732027335152e+00
1.620896537814316307e+00 1.081155008309015120e+00
1.643679050179265300e+00 1.041244781108926043e+00
1.666461562544214292e+00 9.657431961797928732e-01
1.689244074909163063e+00 8.834345230700745288e-01
1.712026587274111833e+00 8.748254948791053254e-01
1.734809099639060825e+00 9.400099323246995375e-01
1.757591612004009818e+00 1.044950860098111889e+00
1.780374124368958588e+00 1.109963248448799344e+00
1.803156636733907359e+00 1.076412758437206074e+00
1.825939149098856351e+00 1.001945129828441416e+00
1.848721661463805122e+00 9.177850268605581840e-01
1.871504173828753892e+00 8.600618848083252388e-01
1.894286686193702884e+00 9.605639520865592029e-01
1.917069198558651877e+00 1.059382030989709511e+00
1.939851710923600647e+00 1.111218520893290762e+00
1.962634223288549418e+00 1.079989845817998617e+00
1.985416735653498410e+00 9.776099173852520474e-01
2.008199248018447403e+00 9.018566789932760397e-01
2.030981760383395951e+00 9.132968159485489457e-01
2.053764272748344943e+00 1.026028980648082456e+00
2.076546785113293936e+00 1.117874129424593077e+00
2.099329297478242928e+00 1.095324295151228311e+00
2.122111809843191477e+00 1.014004957480097113e+00
2.144894322208140469e+00 9.173582418665610083e-01
2.167676834573089462e+00 8.948872662862625837e-01
2.190459346938038010e+00 1.020608087347244286e+00
2.213241859302987002e+00 1.107946465610478048e+00
2.236024371667935995e+00 1.113152157929217845e+00
2.258806884032884987e+00 1.013435843077487686e+00
2.281589396397833980e+00 9.106906763616587908e-01
2.304371908762782528e+00 9.362381375045371046e-01
2.327154421127731521e+00 1.039967061482004462e+00
2.349936933492680069e+00 1.144905296131630168e+00
2.372719445857629061e+00 1.080258154818086069e+00
2.395501958222578054e+00 9.709441417532749252e-01
2.418284470587527046e+00 9.068900285179344323e-01
2.441066982952476039e+00 9.553160865068835994e-01
2.463849495317424587e+00 1.095707062027812206e+00
2.486632007682373580e+00 1.099833080764284210e+00
2.509414520047322128e+00 1.016430930261296606e+00
2.532197032412271120e+00 8.996102584829027693e-01
2.554979544777220113e+00 9.184934484271231048e-01
2.577762057142169105e+00 1.046414292260839263e+00
2.600544569507118098e+00 1.099517043803758698e+00
2.623327081872067090e+00 1.038227681787701417e+00
2.646109594237015639e+00 8.947330735215893727e-01
2.668892106601964187e+00 9.201812763201728806e-01
2.691674618966913179e+00 1.021090360076627235e+00
2.714457131331862172e+00 1.105243621182856906e+00
2.737239643696811164e+00 1.033524542636096166e+00
2.760022156061760157e+00 8.973798690042992243e-01
2.782804668426709149e+00 9.218447270049402453e-01
2.805587180791657698e+00 1.030707495049171696e+00
2.828369693156606690e+00 1.122187668897004498e+00
2.851152205521555238e+00 1.005055277302675076e+00
2.873934717886504231e+00 9.028243604834572666e-01
2.896717230251453223e+00 9.158347916430072955e-01
2.919499742616402216e+00 1.079301557054173299e+00
2.942282254981351208e+00 1.088356925102667239e+00
2.965064767346299757e+00 9.737792993686564813e-01
2.987847279711248749e+00 9.115994325319304314e-01
3.010629792076197297e+00 9.671550747854767982e-01
3.033412304441146290e+00 1.109630834835085178e+00
3.056194816806095282e+00 1.050872809057730173e+00
3.078977329171044275e+00 9.427579208162468749e-01
3.101759841535993267e+00 8.886647544040147118e-01
3.124542353900942260e+00 1.064130997875349038e+00
3.147324866265890808e+00 1.094572040963576631e+00
3.170107378630839357e+00 1.008980706901031921e+00
3.192889890995788349e+00 9.151233282838905359e-01
3.215672403360737341e+00 9.736923717812535628e-01
3.238454915725686334e+00 1.099199489088952486e+00
3.261237428090635326e+00 1.064545004203634182e+00
3.284019940455584319e+00 9.574585700379641962e-01
3.306802452820533311e+00 8.805974941177573401e-01
3.329584965185481416e+00 1.067206162757741827e+00
3.352367477550430408e+00 1.091741771873642408e+00
3.375149989915379400e+00 1.007419172201432733e+00
3.397932502280328393e+00 8.852117906260645874e-01
3.420715014645277385e+00 1.017249719772373107e+00
3.443497527010226378e+00 1.096001822024252226e+00
3.466280039375175370e+00 1.057486883294159741e+00
3.489062551740123475e+00 9.345750431774669797e-01
3.511845064105072467e+00 9.426604237264731845e-01
3.534627576470021459e+00 1.074792434530949858e+00
3.557410088834970452e+00 1.086171419871222232e+00
3.580192601199919444e+00 9.806241909333694995e-01
3.602975113564868437e+00 8.743079522337368070e-01
3.625757625929817429e+00 1.038670348357494388e+00
3.648540138294765534e+00 1.093701382893510710e+00
3.671322650659714526e+00 1.027286804142054644e+00
3.694105163024663518e+00 8.723696867185920523e-01
3.716887675389612511e+00 9.982980775161405251e-01
3.739670187754561503e+00 1.082172574989997971e+00
3.762452700119510496e+00 1.064807095385325919e+00
3.785235212484459488e+00 9.202113394091172571e-01
3.808017724849408481e+00 9.405059450237179819e-01
3.830800237214356585e+00 1.050990973575915977e+00
3.853582749579305577e+00 1.079848578174632534e+00
3.876365261944254570e+00 9.653128033318996160e-01
3.899147774309203562e+00 8.762265351716391759e-01
3.921930286674152555e+00 1.009560817792099163e+00
3.944712799039101547e+00 1.074203980322421037e+00
3.967495311404050540e+00 1.000624095592178353e+00
3.990277823768998644e+00 8.519342522777341165e-01
4.013060336133947636e+00 9.749224681223420674e-01
4.035842848498896629e+00 1.056777002321097614e+00
4.058625360863845621e+00 1.030690318911816616e+00
4.081407873228794614e+00 8.666975262854847983e-01
4.104190385593743606e+00 9.386355875315788300e-01
4.126972897958692599e+00 1.031161016957599319e+00
4.149755410323640703e+00 1.050133531316717495e+00
4.172537922688589695e+00 9.060839815764277771e-01
4.195320435053538688e+00 8.949422836370444223e-01
4.218102947418487680e+00 1.001630829376887188e+00
4.240885459783436673e+00 1.057943745079992892e+00
4.263667972148385665e+00 9.530989017407249797e-01
4.286450484513334658e+00 8.563634087900944269e-01
4.309232996878283650e+00 9.768470377968542229e-01
4.332015509243231755e+00 1.057706862497972855e+00
4.354798021608180747e+00 9.951193380589902215e-01
4.377580533973129739e+00 8.507890069985746262e-01
4.400363046338078732e+00 9.626374523070362343e-01
4.423145558703027724e+00 1.051748708468912108e+00
4.445928071067976717e+00 1.033585642399952542e+00
4.468710583432925709e+00 8.739874053884161276e-01
4.491493095797873814e+00 9.453305415325276018e-01
4.514275608162822806e+00 1.037713752096266040e+00
4.537058120527771798e+00 1.062032251408646211e+00
4.559840632892720791e+00 9.158466221081534853e-01
4.582623145257669783e+00 9.155400315664651290e-01
4.605405657622618776e+00 1.014665500122786446e+00
4.628188169987567768e+00 1.076245183503922398e+00
4.650970682352515873e+00 9.658285877483472337e-01
4.673753194717464865e+00 8.796688695478731557e-01
4.696535707082413857e+00 9.875318774272920930e-01
4.719318219447362850e+00 1.076053406440934168e+00
4.742100731812311842e+00 1.013647254147724386e+00
4.764883244177260835e+00 8.720132619857763334e-01
4.787665756542209827e+00 9.666864423040940624e-01
4.810448268907158820e+00 1.062569642577513296e+00
4.833230781272106924e+00 1.056423386168066747e+00
4.856013293637055916e+00 8.988276204214628029e-01
4.878795806002004909e+00 9.403654957581411011e-01
4.901578318366953901e+00 1.032555135800466983e+00
4.924360830731902894e+00 1.084026247085704053e+00
4.947143343096851886e+00 9.504693177879071087e-01
4.969925855461800879e+00 8.999965786490223829e-01
4.992708367826748983e+00 9.863855917522162953e-01
5.015490880191697975e+00 1.086537334064108684e+00
5.038273392556646968e+00 1.010830039260843582e+00
5.061055904921595960e+00 8.813158536501171092e-01
5.083838417286544953e+00 9.489372017819814875e-01
5.106620929651493945e+00 1.062137009928856513e+00
5.129403442016442938e+00 1.070950118419903507e+00
5.152185954381391042e+00 9.158493854176461557e-01
5.174968466746340034e+00 9.217372823591843956e-01
5.197750979111289027e+00 1.008352255907063455e+00
5.220533491476238019e+00 1.099054349035889500e+00
5.243316003841187012e+00 9.782252047297322894e-01
5.266098516206136004e+00 8.901884374387372123e-01
5.288881028571084109e+00 9.369247826507666188e-01
5.311663540936033101e+00 1.078691756698039628e+00
5.334446053300982094e+00 1.042322475153595773e+00
5.357228565665931086e+00 9.073985522031225992e-01
5.380011078030880078e+00 9.045058780958898925e-01
5.402793590395829071e+00 1.011782604402261532e+00
5.425576102760778063e+00 1.091078457522711487e+00
5.448358615125726168e+00 9.698777123300915681e-01
5.471141127490675160e+00 8.905142041074217696e-01
5.493923639855624153e+00 9.126095356984084139e-01
5.516706152220573145e+00 1.082724776990926951e+00
5.539488664585522137e+00 1.029336678131523186e+00
5.562271176950471130e+00 9.126368152502211117e-01
5.585053689315420122e+00 8.703208792298745555e-01
5.607836201680368227e+00 9.960339076986962636e-01
5.630618714045317219e+00 1.066288119223245845e+00
5.653401226410266212e+00 9.814041681806654482e-01
5.676183738775215204e+00 8.861743592896035304e-01
5.698966251140164196e+00 8.709000039211293176e-01
5.721748763505113189e+00 1.042639651868212836e+00
5.744531275870062181e+00 1.035014294934475387e+00
5.767313788235011174e+00 9.378442028874935943e-01
5.790096300599959278e+00 8.426957948040566526e-01
5.812878812964908271e+00 9.565429926329502841e-01
5.835661325329857263e+00 1.048031037525676501e+00
5.858443837694806255e+00 1.015407670933129225e+00
5.881226350059755248e+00 9.046228744291380242e-01
5.904008862424704240e+00 8.303194957443386093e-01
5.926791374789653233e+00 9.939582900682686351e-01
5.949573887154601337e+00 1.049884172845694019e+00
5.972356399519550330e+00 9.933494422947856117e-01
5.995138911884499322e+00 8.492516930399808261e-01
6.017921424249448314e+00 9.084892900607212107e-01
6.040703936614397307e+00 1.017200620435835035e+00
6.063486448979346299e+00 1.060207465942069716e+00
6.086268961344295292e+00 9.663256063824968711e-01
6.109051473709243396e+00 8.467714313537036963e-01
6.131833986074192389e+00 9.360710745445618430e-01
6.154616498439141381e+00 1.042764616687104073e+00
6.177399010804090373e+00 1.068715944116591210e+00
6.200181523169039366e+00 9.377669499083252092e-01
6.222964035533988358e+00 8.754268751061223819e-01
6.245746547898937351e+00 9.420639160095801712e-01
6.268529060263886343e+00 1.073575003878139311e+00
6.291311572628834448e+00 1.055194374815876301e+00
6.314094084993783440e+00 9.249880132756168605e-01
6.336876597358732432e+00 8.909456965064889156e-01
6.359659109723681425e+00 9.599992747036641960e-01
6.382441622088630417e+00 1.100272802696427688e+00
6.405224134453579410e+00 1.036722881753932457e+00
6.428006646818528402e+00 9.254315998149732492e-01
6.450789159183476507e+00 8.752191739884688237e-01
6.473571671548425499e+00 9.823982419355723472e-01
6.496354183913374492e+00 1.082103875607300925e+00
6.519136696278323484e+00 1.036902511040435071e+00
6.541919208643272476e+00 9.309947990222628977e-01
6.564701721008221469e+00 8.435671779335377485e-01
6.587484233373170461e+00 9.868612527266317214e-01
6.610266745738118566e+00 1.069131377007126016e+00
6.633049258103067558e+00 1.048167657828762422e+00
6.655831770468016551e+00 9.356377810555186469e-01
6.678614282832965543e+00 8.442745125784127946e-01
6.701396795197914535e+00 9.658520424529525306e-01
6.724179307562863528e+00 1.061557546838906241e+00
6.746961819927812520e+00 1.065947723499414357e+00
6.769744332292761513e+00 9.425136439244961029e-01
6.792526844657709617e+00 8.630416986084986641e-01
6.815309357022658610e+00 9.319788687353212087e-01
6.838091869387607602e+00 1.055506861592936607e+00
6.860874381752556594e+00 1.086124941307092140e+00
6.883656894117505587e+00 9.631713682169210644e-01
6.906439406482454579e+00 8.758323375660570509e-01
6.929221918847403572e+00 8.905622055165509643e-01
6.952004431212351676e+00 1.046233375349016281e+00
6.974786943577300669e+00 1.075231824560536564e+00
6.997569455942249661e+00 9.911600710204556686e-01
7.020351968307198653e+00 8.894677162603609188e-01
7.043134480672147646e+00 8.446530861185838068e-01
7.065916993037096638e+00 1.004851423638794872e+00
7.088699505402045631e+00 1.065374517006561605e+00
7.111482017766993735e+00 1.024728836759177808e+00
7.134264530131942728e+00 9.118447584009832241e-01
7.157047042496891720e+00 8.298037511168812053e-01
7.179829554861840712e+00 9.536695045169771845e-01
7.202612067226789705e+00 1.050429078823603701e+00
7.225394579591738697e+00 1.061189083120712695e+00
7.248177091956687690e+00 9.491201426804114494e-01
7.270959604321635794e+00 8.518904103687056084e-01
7.293742116686584787e+00 9.043282535090610974e-01
7.316524629051533779e+00 1.024170038708627883e+00
7.339307141416482771e+00 1.094548427370575228e+00
7.362089653781431764e+00 9.959045196644390474e-01
7.384872166146380756e+00 8.885458240141147490e-01
7.407654678511329749e+00 8.645161171967516989e-01
7.430437190876278741e+00 9.808671027079913785e-01
7.453219703241226846e+00 1.077822946129423309e+00
7.476002215606175838e+00 1.039795932268516854e+00
7.498784727971124831e+00 9.401214608976565801e-01
7.521567240336073823e+00 8.448072509557105203e-01
7.544349752701022815e+00 9.246712064966677858e-01
7.567132265065971808e+00 1.040169382567809997e+00
7.589914777430920800e+00 1.072597187348479641e+00
7.612697289795868905e+00 1.003382681697294831e+00
7.635479802160817897e+00 8.748235446992370656e-01
7.658262314525766890e+00 8.841697928723266653e-01
7.681044826890715882e+00 9.801611849921313402e-01
7.703827339255664874e+00 1.083208861467921613e+00
7.726609851620613867e+00 1.065195846804976476e+00
7.749392363985562859e+00 9.444003946196906085e-01
7.772174876350510964e+00 8.766287796369562901e-01
7.794957388715459956e+00 9.050878203693748514e-01
7.817739901080408949e+00 1.060090795071734204e+00
7.840522413445357941e+00 1.087015095482748661e+00
7.863304925810306933e+00 1.014593746455458412e+00
7.886087438175255926e+00 9.118273594137843441e-01
7.908869950540204918e+00 8.442415702596861582e-01
7.931652462905153911e+00 9.815228224902382559e-01
7.954434975270102015e+00 1.071579206880191482e+00
7.977217487635051008e+00 1.071606664593958591e+00
8.000000000000000000e+00 9.789578082147732951e-01


==> Figures/FigsData/sample_figures/G_true_83.txt <==
1.184788478847884630e+00 5.518572845107008185e-01
1.207581828416955272e+00 5.470013111680973594e-01
1.230375177986025914e+00 5.481060546338901718e-01
1.253168527555096556e+00 5.556444006373653099e-01
1.275961877124167199e+00 5.699241806991213188e-01
1.298755226693237619e+00 5.921243191603474676e-01
1.321548576262308261e+00 6.159546579733921057e-01
1.344341925831378903e+00 6.372142379665377554e-01
1.367135275400449546e+00 6.529585631053972383e-01
1.389928624969520188e+00 6.578938876188626939e-01
1.412721974538590830e+00 6.514644337989919931e-01
1.435515324107661472e+00 6.331278435119864767e-01
1.458308673676732115e+00 6.023471447110252397e-01
1.481102023245802535e+00 5.579895673584520654e-01
1.503895372814873177e+00 5.051600809916201307e-01
1.526688722383943819e+00 4.550670175270299933e-01
1.549482071953014461e+00 4.150867915858819646e-01
1.572275421522085104e+00 3.948336216381473363e-01
1.595068771091155746e+00 4.142238789835417379e-01
1.617862120660226388e+00 4.554148237625366136e-01
1.640655470229297030e+00 5.110385063803627448e-01
1.663448819798367673e+00 5.732586068678900970e-01
1.686242169367438315e+00 6.231091951290300690e-01
1.709035518936508957e+00 6.469524188949051791e-01
1.731828868505579599e+00 6.419494950611985828e-01
1.754622218074650242e+00 6.070667916885746918e-01
1.777415567643720662e+00 5.460997182812451500e-01
1.800208917212791304e+00 4.887466683727168526e-01
1.823002266781861946e+00 4.557812877184817535e-01
1.845795616350932589e+00 4.603370724331102837e-01
1.868588965920003009e+00 5.243924297475592855e-01
1.891382315489073651e+00 6.335502043103302672e-01
1.914175665058144293e+00 7.470567235522305172e-01
1.936969014627214936e+00 8.448578104122376198e-01
1.959762364196285578e+00 9.002334683644421798e-01
1.982555713765356220e+00 8.982224248661815347e-01
2.005349063334426862e+00 8.652620309353505901e-01
2.028142412903497505e+00 8.151247345153685986e-01
2.050935762472568147e+00 7.637545214937890847e-01
2.073729112041638789e+00 7.727653092401226553e-01
2.096522461610709431e+00 8.521091186668997564e-01
2.119315811179780074e+00 9.719880432282022031e-01
2.142109160748850716e+00 1.100489430711996119e+00
2.164902510317921358e+00 1.151016709387804760e+00
2.187695859886991556e+00 1.138391735265342319e+00
2.210489209456062198e+00 1.069616922463497488e+00
2.233282559025132841e+00 9.533940961859425078e-01
2.256075908594203483e+00 8.193440942067342636e-01
2.278869258163274125e+00 7.997705722516796900e-01
2.301662607732344767e+00 8.828905327723477470e-01
2.324455957301415410e+00 1.024019453237915656e+00
2.347249306870486052e+00 1.094606889801446270e+00
2.370042656439556694e+00 1.068091503064956038e+00
2.392836006008627336e+00 9.596209981746117723e-01
2.415629355577697979e+00 7.979053567770475475e-01
2.438422705146768621e+00 6.311352973855742787e-01
2.461216054715839263e+00 6.292195911978487599e-01
2.484009404284909905e+00 7.103498976023669975e-01
2.506802753853980548e+00 8.025346369345989217e-01
2.529596103423051190e+00 8.298355846535676594e-01
2.552389452992121832e+00 7.222107503545729390e-01
2.575182802561192474e+00 5.725513923443851239e-01
2.597976152130263117e+00 4.476970557180747767e-01
2.620769501699333759e+00 3.969262700478675687e-01
2.643562851268404401e+00 4.571975314546551372e-01
2.666356200837475043e+00 5.065686709176051572e-01
2.689149550406545686e+00 5.056386069529686944e-01
2.711942899975616328e+00 4.394972318212710949e-01
2.734736249544686970e+00 3.123821356510758096e-01
2.757529599113757168e+00 2.367372236727037782e-01
2.780322948682827811e+00 2.477219095643436730e-01
2.803116298251898453e+00 3.258238328903859671e-01
2.825909647820969095e+00 4.032378802409192220e-01
2.848702997390039737e+00 4.019657961115323808e-01
2.871496346959110380e+00 3.422831214871463468e-01
2.894289696528181022e+00 2.586986755250108017e-01
2.917083046097251664e+00 1.989382943035424844e-01
2.939876395666322306e+00 3.262101067252693998e-01
2.962669745235392504e+00 4.548461348229052015e-01
2.985463094804463147e+00 5.314703289880307047e-01
3.008256444373533789e+00 5.128547162941006210e-01
3.031049793942604431e+00 4.056159515885835454e-01
3.053843143511675073e+00 4.100303285517851726e-01
3.076636493080745716e+00 5.350518369071161073e-01
3.099429842649816358e+00 7.537710957121926958e-01
3.122223192218887000e+00 8.582610812909087228e-01
3.145016541787957642e+00 8.269677977832690097e-01
3.167809891357028285e+00 7.736609459597920679e-01
3.190603240926098927e+00 7.852256756760863654e-01
3.213396590495169569e+00 1.035910530459878576e+00
3.236189940064240211e+00 1.180823374882174148e+00
3.258983289633310854e+00 1.179720269484764827e+00
3.281776639202381496e+00 1.041486760559124480e+00
3.304569988771452138e+00 7.978938996185782617e-01
3.327363338340522780e+00 7.606277834843814256e-01
3.350156687909593423e+00 8.091960204029975401e-01
3.372950037478664065e+00 8.308671958526797630e-01
3.395743387047734707e+00 7.027907475144641314e-01
3.418536736616805349e+00 4.778601152680910236e-01
3.441330086185875992e+00 3.200795048801006182e-01
3.464123435754946634e+00 2.620856207182211683e-01
3.486916785324016832e+00 3.115399353431390073e-01
3.509710134893087474e+00 3.063528698085318802e-01
3.532503484462158116e+00 2.313112963702750602e-01
3.555296834031228759e+00 1.408245748630304606e-01
3.578090183600299401e+00 7.197495420407504230e-02
3.600883533169370043e+00 8.922605222237399436e-02
3.623676882738440685e+00 1.028098788815193926e-01
3.646470232307511328e+00 1.305453843160458149e-01
3.669263581876581970e+00 1.641390683712842524e-01
3.692056931445652612e+00 1.687745636898620727e-01
3.714850281014723254e+00 1.812633411983944898e-01
3.737643630583793897e+00 1.867116416357841036e-01
3.760436980152864539e+00 1.595263067798024514e-01
3.783230329721935181e+00 6.226648612322802090e-02
3.806023679291005823e+00 1.796292229430051512e-01
3.828817028860076466e+00 3.643021047986009786e-01
3.851610378429147108e+00 5.373468278861696090e-01
3.874403727998217750e+00 6.250763238056891158e-01
3.897197077567287948e+00 5.977661518347501257e-01
3.919990427136358591e+00 6.732381622002070465e-01
3.942783776705429233e+00 8.719121898684545346e-01
3.965577126274499875e+00 1.166038195790120691e+00
3.988370475843570517e+00 1.256934530014792273e+00
4.011163825412641160e+00 1.141206653133538529e+00
4.033957174981711802e+00 9.675819051122960257e-01
4.056750524550782444e+00 8.390724147951904577e-01
4.079543874119853086e+00 9.490721909856510985e-01
4.102337223688923729e+00 9.204187173189856130e-01
4.125130573257994371e+00 7.551516139260064930e-01
4.147923922827065013e+00 5.075642478677673264e-01
4.170717272396135655e+00 2.952175133932710138e-01
4.193510621965206298e+00 2.730039570723898912e-01
4.216303971534276940e+00 3.039277362984882380e-01
4.239097321103347582e+00 3.249428437023196836e-01
4.261890670672418224e+00 2.693502065308133187e-01
4.284684020241488867e+00 1.462829765668192117e-01
4.307477369810559509e+00 1.501080557899391876e-01
4.330270719379630151e+00 2.628226755775948109e-01
4.353064068948700793e+00 4.500808979707874857e-01
4.375857418517771436e+00 4.992547730805341755e-01
4.398650768086842078e+00 4.305479630972888216e-01
4.421444117655912720e+00 3.561731771217633291e-01
4.444237467224983362e+00 3.464874057658357542e-01
4.467030816794054005e+00 4.895779844092746913e-01
4.489824166363124647e+00 4.798896160689180568e-01
4.512617515932195289e+00 3.605904393883218040e-01
4.535410865501265931e+00 1.906533927990010369e-01
4.558204215070336573e+00 1.114167411375051875e-01
4.580997564639407216e+00 2.111848988639694891e-01
4.603790914208477858e+00 2.535283983306259592e-01
4.626584263777548500e+00 2.193340618311146184e-01
4.649377613346619142e+00 1.351247121641464266e-01
4.672170962915689785e+00 1.459829232700876611e-01
4.694964312484760427e+00 2.900920231434175878e-01
4.717757662053831069e+00 5.135962748536438971e-01
4.740551011622900823e+00 7.500981520466082353e-01
4.763344361191971466e+00 8.178208521849424928e-01
4.786137710761042108e+00 7.575591083427666295e-01
4.808931060330112750e+00 6.959698932005000671e-01
4.831724409899183392e+00 7.268748542697889281e-01
4.854517759468254035e+00 9.375622625409933963e-01
4.877311109037324677e+00 9.451575093459184673e-01
4.900104458606395319e+00 8.128052752072081333e-01
4.922897808175465961e+00 6.270508501514661104e-01
4.945691157744536604e+00 6.524018439874950115e-01
4.968484507313607246e+00 7.923922958157925134e-01
4.991277856882677888e+00 8.212131228913408520e-01
5.014071206451748530e+00 7.065959527306580057e-01
5.036864556020819172e+00 4.883304849054048713e-01
5.059657905589889815e+00 3.040059298997379589e-01
5.082451255158960457e+00 2.183880444994772962e-01
5.105244604728031099e+00 2.444955536299646681e-01
5.128037954297101741e+00 3.888907428272366240e-01
5.150831303866171496e+00 5.284016553986590203e-01
5.173624653435242138e+00 5.303104633494832854e-01
5.196418003004312780e+00 4.198292125994624313e-01
5.219211352573383422e+00 2.497669279999701342e-01
5.242004702142454065e+00 4.575956705515949463e-01
5.264798051711524707e+00 7.149969787766862206e-01
5.287591401280595349e+00 8.601955110503608504e-01
5.310384750849665991e+00 8.158251328542298619e-01
5.333178100418736634e+00 6.370895080516152387e-01
5.355971449987807276e+00 5.720716316158701575e-01
5.378764799556877918e+00 5.065160961610046808e-01
5.401558149125948560e+00 4.130955624144797000e-01
5.424351498695019203e+00 3.183938052339324032e-01
5.447144848264089845e+00 4.125974902404459521e-01
5.469938197833160487e+00 4.608980008640518045e-01
5.492731547402231129e+00 4.891649874630973338e-01
5.515524896971301771e+00 6.210796016872874858e-01
5.538318246540372414e+00 9.223092684963871690e-01
5.561111596109443056e+00 9.852059816133258430e-01
5.583904945678513698e+00 8.408494634297364323e-01
5.606698295247584340e+00 5.665478019342085059e-01
5.629491644816654983e+00 5.210633684481837946e-01
5.652284994385725625e+00 4.163846960054536916e-01
5.675078343954796267e+00 3.237093597993531691e-01
5.697871693523866909e+00 3.025614151966143917e-01
5.720665043092937552e+00 4.305103807626142753e-01
5.743458392662008194e+00 4.115739120156284847e-01
5.766251742231078836e+00 4.420419417158962250e-01
5.789045091800149478e+00 5.924292068968736169e-01
5.811838441369220121e+00 7.975793585923138806e-01
5.834631790938290763e+00 7.406154637879799330e-01
5.857425140507361405e+00 5.728281686482178392e-01
5.880218490076432047e+00 3.797629662091626668e-01
5.903011839645502690e+00 2.906106752257926473e-01
5.925805189214573332e+00 3.529439020592229914e-01
5.948598538783643974e+00 4.468671999183440047e-01
5.971391888352714616e+00 5.182138693653491890e-01
5.994185237921785259e+00 5.053502942566840961e-01
6.016978587490855901e+00 4.390293782856506954e-01
6.039771937059926543e+00 5.626652982874562614e-01
6.062565286628997185e+00 7.559036513893776510e-01
6.085358636198067828e+00 8.826249155389521706e-01
6.108151985767138470e+00 6.715911359964324978e-01
6.130945335336209112e+00 3.891250453053911595e-01
6.153738684905279754e+00 2.057035815209722895e-01
6.176532034474350397e+00 1.907492056041381334e-01
6.199325384043421039e+00 1.268304221136365428e-01
6.222118733612491681e+00 3.923909568048479235e-01
6.244912083181562323e+00 7.504372625494881710e-01
6.267705432750632966e+00 1.054027064268558744e+00
6.290498782319703608e+00 1.059205035113095494e+00
6.313292131888774250e+00 9.140604479240066471e-01
6.336085481457844892e+00 7.252954872587842328e-01
6.358878831026915535e+00 5.098150727481972622e-01
6.381672180595986177e+00 2.616142506632567755e-01
6.404465530165056819e+00 1.002835268289583165e-01
6.427258879734127461e+00 5.335697961133759049e-02
6.450052229303198104e+00 1.527298073177454918e-01
6.472845578872268746e+00 4.306449600785595688e-01
6.495638928441339388e+00 7.347432755041148900e-01
6.518432278010410030e+00 8.195683872349236454e-01
6.541225627579480673e+00 7.263898151049519303e-01
6.564018977148551315e+00 5.097106898609081727e-01
6.586812326717621957e+00 3.808439109097543351e-01
6.609605676286690823e+00 3.377359982628110879e-01
6.632399025855761465e+00 3.348390650243671107e-01
6.655192375424832107e+00 3.501661807937400672e-01
6.677985724993902750e+00 3.811421722279779156e-01
6.700779074562973392e+00 4.351950968406971820e-01
6.723572424132044034e+00 6.402058153744846214e-01
6.746365773701114676e+00 9.509621739197831047e-01
6.769159123270185319e+00 1.135482294447707208e+00
6.791952472839255961e+00 8.855043038530598931e-01
6.814745822408326603e+00 4.843516784821311760e-01
6.837539171977397245e+00 1.809489107454848866e-01
6.860332521546467888e+00 3.312940962906232301e-01
6.883125871115538530e+00 2.437555648945218811e-01
6.905919220684609172e+00 3.331286700114794996e-01
6.928712570253679814e+00 5.927855021048655804e-01
6.951505919822750457e+00 9.754189625661133789e-01
6.974299269391821099e+00 9.167406588618369767e-01
6.997092618960891741e+00 7.135378410198229826e-01
7.019885968529962383e+00 5.964944642514217188e-01
7.042679318099033026e+00 6.714755236895579849e-01
7.065472667668103668e+00 5.883068111971411218e-01
7.088266017237174310e+00 4.130445077842919699e-01
7.111059366806244952e+00 2.569846705815387322e-01
7.133852716375315595e+00 1.752971872397838804e-01
7.156646065944386237e+00 2.222631785462875487e-01
7.179439415513456879e+00 5.727585656814605519e-01
7.202232765082527521e+00 8.812185897367693643e-01
7.225026114651598164e+00 1.005674060149253091e+00
7.247819464220668806e+00 7.837031427487270996e-01
7.270612813789739448e+00 3.942700830690052949e-01
7.293406163358810090e+00 2.217399907406215620e-01
7.316199512927880733e+00 2.061331992537208946e-01
7.338992862496951375e+00 2.114562759751832111e-01
7.361786212066022017e+00 3.317302696866679113e-01
7.384579561635092659e+00 6.143665444062132996e-01
7.407372911204163302e+00 8.642655044644156348e-01
7.430166260773233944e+00 9.165682564720291081e-01
7.452959610342304586e+00 8.195372809543447490e-01
7.475752959911375228e+00 8.683828601691823135e-01
7.498546309480445871e+00 8.497129626141850522e-01
7.521339659049516513e+00 6.573191766229842248e-01
7.544133008618587155e+00 3.163825965099699711e-01
7.566926358187657797e+00 1.463971747296105297e-01
7.589719707756728440e+00 7.544706037762466400e-02
7.612513057325799082e+00 1.267737174123722832e-01
7.635306406894869724e+00 4.444863015927885130e-01
7.658099756463940366e+00 8.317453893792086106e-01
7.680893106033011009e+00 9.821474697151019173e-01
7.703686455602081651e+00 8.647069027985562206e-01
7.726479805171152293e+00 5.128117668324203571e-01
7.749273154740222935e+00 2.504338834056453189e-01
7.772066504309293578e+00 2.273497197684422044e-01
7.794859853878364220e+00 3.210543480668998084e-01
7.817653203447434862e+00 3.819960025681975457e-01
7.840446553016505504e+00 4.970322464494016379e-01
7.863239902585576147e+00 5.588140551151468127e-01
7.886033252154646789e+00 5.822316585093145758e-01
7.908826601723717431e+00 6.082788497533445637e-01
7.931619951292788073e+00 9.324082834596529867e-01
7.954413300861858716e+00 1.048264088250166370e+00
7.977206650430929358e+00 9.001029728452586420e-01
8.000000000000000000e+00 5.147422212214592951e-01


==> Figures/FigsData/sample_figures/fine_q1_34.txt <==
1.198559855985598332e+00 4.231888813882211386e-01
1.221307147437151519e+00 4.156718041843416866e-01
1.244054438888704706e+00 4.084544139379948091e-01
1.266801730340257892e+00 3.989276961886248918e-01
1.289549021791811079e+00 3.872861083503309487e-01
1.312296313243364265e+00 3.780293525968289048e-01
1.335043604694917452e+00 3.672416288534141593e-01
1.357790896146470638e+00 3.548576057872302458e-01
1.380538187598023825e+00 3.410159469003744004e-01
1.403285479049577011e+00 3.273076529484743036e-01
1.426032770501130198e+00 3.128769523524795870e-01
1.448780061952683385e+00 3.016746157302296893e-01
1.471527353404236571e+00 2.940999431015203225e-01
1.494274644855789758e+00 2.871900816920756050e-01
1.517021936307342944e+00 2.785471649419353213e-01
1.539769227758896131e+00 2.710495864651372155e-01
1.562516519210449317e+00 2.617206642271656669e-01
1.585263810662002504e+00 2.579656756652108918e-01
1.608011102113555690e+00 2.525583819257993801e-01
1.630758393565108877e+00 2.483621286922867988e-01
1.653505685016662063e+00 2.601356508524080846e-01
1.676252976468215250e+00 2.776137163685883369e-01
1.699000267919768437e+00 3.086318463299208004e-01
1.721747559371321401e+00 3.390348126461060208e-01
1.744494850822874810e+00 3.663261424226773588e-01
1.767242142274427774e+00 3.904007120875442327e-01
1.789989433725981183e+00 4.108075605912794304e-01
1.812736725177534147e+00 4.314222188983107831e-01
1.835484016629087556e+00 4.376746340968177273e-01
1.858231308080640520e+00 4.368093250969125041e-01
1.880978599532193929e+00 4.473292062713160044e-01
1.903725890983746893e+00 4.668038248721468331e-01
1.926473182435300302e+00 5.062627312471650320e-01
1.949220473886853267e+00 5.342573928261209470e-01
1.971967765338406675e+00 5.568296597493116451e-01
1.994715056789959640e+00 5.757073417759626111e-01
2.017462348241513048e+00 6.242582714520485965e-01
2.040209639693066013e+00 6.141454262054677482e-01
2.062956931144619421e+00 5.952837458515847224e-01
2.085704222596172386e+00 5.638283251440505683e-01
2.108451514047725794e+00 5.151919295799695098e-01
2.131198805499278759e+00 5.030427919951756532e-01
2.153946096950832167e+00 4.827344438546039007e-01
2.176693388402385132e+00 4.675740245918591498e-01
2.199440679853938541e+00 4.506674625275788881e-01
2.222187971305491505e+00 4.344950699264477079e-01
2.244935262757044470e+00 4.325631063752539696e-01
2.267682554208597878e+00 4.277898391800141198e-01
2.290429845660151287e+00 3.959362311517839461e-01
2.313177137111704251e+00 3.856605609369396781e-01
2.335924428563257216e+00 3.777491643663776211e-01
2.358671720014810624e+00 3.745994311290151701e-01
2.381419011466364033e+00 3.989775027197565160e-01
2.404166302917916997e+00 4.250226624902798123e-01
2.426913594369469962e+00 4.211924342749133743e-01
2.449660885821023371e+00 4.157687679630341915e-01
2.472408177272576779e+00 4.216091665806052657e-01
2.495155468724129744e+00 4.266154647587355742e-01
2.517902760175682708e+00 4.299726368996942272e-01
2.540650051627236117e+00 4.267016724461304422e-01
2.563397343078789525e+00 4.248723421404707601e-01
2.586144634530342490e+00 4.208873957645677399e-01
2.608891925981895454e+00 4.217127535682248518e-01
2.631639217433448863e+00 4.214573626319966237e-01
2.654386508885002272e+00 4.209491240717681548e-01
2.677133800336555236e+00 4.167962131174743345e-01
2.699881091788108201e+00 4.167947825043460952e-01
2.722628383239661609e+00 4.157641582096209265e-01
2.745375674691215018e+00 4.361135702455405383e-01
2.768122966142767982e+00 4.507020621710139952e-01
2.790870257594320947e+00 4.558567732147822960e-01
2.813617549045874355e+00 4.629524023882137240e-01
2.836364840497427764e+00 4.672474209132469469e-01
2.859112131948980728e+00 4.743766430023565461e-01
2.881859423400533693e+00 4.634696485125829879e-01
2.904606714852087102e+00 4.506367308381572512e-01
2.927354006303640510e+00 4.243088925106262010e-01
2.950101297755193475e+00 4.043169218140832966e-01
2.972848589206746439e+00 3.964637564964080818e-01
2.995595880658299848e+00 3.980261449894706982e-01
3.018343172109853256e+00 3.992358078679126843e-01
3.041090463561406221e+00 3.993402426262748772e-01
3.063837755012959185e+00 4.001862118561130277e-01
3.086585046464512594e+00 4.013163432417586884e-01
3.109332337916066002e+00 3.883447090795640877e-01
3.132079629367618967e+00 3.885396963503774392e-01
3.154826920819171931e+00 3.847789323502381897e-01
3.177574212270725340e+00 3.918609442061155024e-01
3.200321503722278305e+00 3.960027811550832499e-01
3.223068795173831713e+00 3.930595860649028772e-01
3.245816086625384678e+00 3.951932660671797493e-01
3.268563378076938086e+00 4.245905113542056686e-01
3.291310669528491051e+00 4.274718191801714084e-01
3.314057960980044459e+00 4.248283640331949607e-01
3.336805252431597424e+00 4.306901158763469795e-01
3.359552543883150832e+00 4.441236261362804250e-01
3.382299835334703797e+00 4.528921189276781667e-01
3.405047126786257206e+00 4.585620096546305091e-01
3.427794418237810170e+00 4.618370010192219266e-01
3.450541709689363579e+00 4.650023120439809032e-01
3.473289001140916543e+00 4.606638452683859963e-01
3.496036292592469952e+00 4.608203649417507708e-01
3.518783584044022916e+00 4.658978758622649985e-01
3.541530875495576325e+00 4.658963392777939472e-01
3.564278166947129289e+00 4.601320280843771426e-01
3.587025458398682698e+00 4.593933018534862578e-01
3.609772749850235662e+00 4.572362551701146249e-01
3.632520041301789071e+00 4.536904010532413212e-01
3.655267332753342036e+00 4.488098908590541503e-01
3.678014624204895444e+00 4.427947454971509766e-01
3.700761915656448409e+00 4.356099944243967403e-01
3.723509207108001817e+00 4.233127618879932719e-01
3.746256498559554782e+00 4.023978337810438233e-01
3.769003790011108190e+00 3.684907660570615473e-01
3.791751081462661155e+00 3.591386890806809173e-01
3.814498372914214563e+00 3.619509035911193662e-01
3.837245664365767528e+00 3.489983442706348082e-01
3.859992955817320937e+00 3.622638899521775091e-01
3.882740247268873901e+00 3.750600355706400491e-01
3.905487538720427310e+00 3.840343776954915356e-01
3.928234830171980274e+00 3.904938608978947290e-01
3.950982121623533683e+00 3.919143537629035112e-01
3.973729413075086647e+00 4.105744766227176212e-01
3.996476704526640056e+00 4.352012099694173020e-01
4.019223995978192576e+00 4.584341552295021494e-01
4.041971287429745985e+00 4.649833431736137279e-01
4.064718578881299393e+00 4.668456835525659487e-01
4.087465870332852802e+00 4.643354343835309761e-01
4.110213161784406211e+00 4.570300349369610382e-01
4.132960453235958731e+00 4.450963370921471873e-01
4.155707744687512140e+00 4.517498538232781469e-01
4.178455036139064660e+00 4.600422173713258900e-01
4.201202327590618069e+00 4.729314058287961142e-01
4.223949619042171477e+00 4.806983634590764609e-01
4.246696910493724886e+00 4.870421259551057092e-01
4.269444201945278294e+00 4.910619898884723278e-01
4.292191493396831703e+00 4.901242494757405144e-01
4.314938784848384223e+00 4.998045726865473215e-01
4.337686076299937632e+00 5.021446318789920538e-01
4.360433367751490152e+00 4.906608883558483125e-01
4.383180659203043561e+00 4.734758336026021475e-01
4.405927950654596970e+00 4.409746876839892304e-01
4.428675242106150378e+00 4.061693538724805985e-01
4.451422533557703787e+00 3.697281404416544737e-01
4.474169825009257195e+00 3.470744875271678520e-01
4.496917116460809716e+00 3.393705298602018861e-01
4.519664407912363124e+00 3.028226032871427220e-01
4.542411699363915645e+00 2.836584807208134551e-01
4.565158990815469053e+00 2.801071690797841685e-01
4.587906282267022462e+00 2.772545794877262493e-01
4.610653573718575871e+00 2.731662050812180276e-01
4.633400865170129279e+00 2.682004939273928690e-01
4.656148156621682688e+00 2.703597660089639421e-01
4.678895448073235208e+00 2.733459854643346398e-01
4.701642739524788617e+00 2.717205440222861812e-01
4.724390030976341137e+00 2.728985744548925174e-01
4.747137322427894546e+00 2.721061737388565938e-01
4.769884613879447954e+00 2.626528941300700914e-01
4.792631905331001363e+00 2.713598705569530978e-01
4.815379196782554772e+00 2.651430087439667904e-01
4.838126488234108180e+00 2.411090261034051219e-01
4.860873779685660701e+00 2.678394495623598326e-01
4.883621071137214109e+00 2.879028979296437418e-01
4.906368362588766630e+00 2.338354710453565133e-01
4.929115654040320038e+00 1.765714186045030942e-01
4.951862945491873447e+00 1.469755830210076608e-01
4.974610236943426855e+00 1.304204219295626022e-01
4.997357528394980264e+00 1.214066584651771752e-01
5.020104819846533672e+00 1.171593270444188928e-01
5.042852111298086193e+00 1.258740923650002452e-01
5.065599402749639601e+00 1.434094883776532159e-01
5.088346694201192122e+00 1.659430227750383624e-01
5.111093985652745531e+00 1.834315264684875935e-01
5.133841277104298939e+00 1.962708554091547875e-01
5.156588568555852348e+00 2.108816013166231462e-01
5.179335860007405756e+00 2.259262468873225460e-01
5.202083151458958277e+00 2.413185314481864907e-01
5.224830442910511685e+00 2.564850440631440964e-01
5.247577734362065094e+00 2.524099690601613322e-01
5.270325025813618502e+00 2.339409655171470481e-01
5.293072317265171023e+00 2.638417866253167654e-01
5.315819608716724431e+00 2.761512058661460545e-01
5.338566900168277840e+00 2.826806301548192568e-01
5.361314191619831249e+00 2.868492778535237653e-01
5.384061483071383769e+00 2.902008864989836789e-01
5.406808774522937178e+00 2.920762613531043828e-01
5.429556065974490586e+00 2.938619314655167569e-01
5.452303357426043995e+00 2.879682822481719473e-01
5.475050648877596515e+00 2.693797960161130600e-01
5.497797940329149924e+00 2.445745539424107884e-01
5.520545231780703332e+00 2.033497411104184804e-01
5.543292523232256741e+00 1.892822043063134840e-01
5.566039814683809261e+00 1.813259818577329652e-01
5.588787106135362670e+00 1.681058978822657091e-01
5.611534397586916079e+00 1.755770365090270069e-01
5.634281689038468599e+00 1.897040232364614054e-01
5.657028980490022008e+00 1.851119140517950568e-01
5.679776271941575416e+00 1.721689451378369817e-01
5.702523563393128825e+00 1.659640580865907600e-01
5.725270854844681345e+00 1.638702233092191873e-01
5.748018146296234754e+00 1.688454188982279058e-01
5.770765437747788162e+00 1.682430247998920603e-01
5.793512729199341571e+00 1.748979191584798532e-01
5.816260020650894091e+00 1.946524610614047690e-01
5.839007312102447500e+00 2.116981105131536811e-01
5.861754603554000909e+00 2.255777071407438772e-01
5.884501895005554317e+00 2.349637479325026312e-01
5.907249186457106838e+00 2.111386348086653486e-01
5.929996477908660246e+00 1.602769470164279175e-01
5.952743769360213655e+00 1.354251835232217482e-01
5.975491060811767063e+00 1.399124340641546560e-01
5.998238352263319584e+00 1.396221785561342354e-01
6.020985643714872992e+00 1.492201620335595891e-01
6.043732935166426401e+00 1.519580906326718495e-01
6.066480226617979810e+00 1.819046913609455585e-01
6.089227518069532330e+00 1.831927200474127160e-01
6.111974809521085739e+00 1.606170090555799623e-01
6.134722100972639147e+00 1.470511405884478151e-01
6.157469392424192556e+00 1.353349489247992476e-01
6.180216683875745076e+00 1.198161345805923705e-01
6.202963975327298485e+00 1.103757834756314837e-01
6.225711266778851893e+00 1.100015986640872079e-01
6.248458558230405302e+00 1.124114929714590261e-01
6.271205849681957822e+00 1.298932144989669579e-01
6.293953141133511231e+00 1.565967742225135018e-01
6.316700432585064640e+00 1.525912694061007935e-01
6.339447724036618048e+00 1.531489965834323952e-01
6.362195015488170569e+00 1.588051110358164042e-01
6.384942306939723977e+00 1.665240636477932634e-01
6.407689598391277386e+00 1.676761311014053346e-01
6.430436889842830794e+00 1.674548629375693931e-01
6.453184181294383315e+00 1.703386081044203637e-01
6.475931472745936723e+00 1.776390268978771392e-01
6.498678764197490132e+00 1.853299500896745666e-01
6.521426055649043541e+00 1.841890096270599742e-01
6.544173347100596061e+00 1.840997287707228924e-01
6.566920638552149470e+00 1.856358893564342694e-01
6.589667930003702878e+00 1.888330447697146308e-01
6.612415221455256287e+00 1.901296041492799294e-01
6.635162512906808807e+00 1.908789275144541220e-01
6.657909804358362216e+00 2.115525588737721119e-01
6.680657095809915624e+00 2.298725137230914761e-01
6.703404387261469033e+00 2.396296131717808864e-01
6.726151678713021553e+00 2.443454438992052058e-01
6.748898970164574962e+00 2.642663078247069475e-01
6.771646261616128371e+00 2.907210998209522890e-01
6.794393553067681779e+00 2.964725884818862900e-01
6.817140844519234300e+00 2.983767345555862205e-01
6.839888135970787708e+00 2.989053725993101596e-01
6.862635427422341117e+00 2.986225880709595382e-01
6.885382718873894525e+00 2.983586664416332246e-01
6.908130010325447046e+00 2.955463989455233698e-01
6.930877301777000454e+00 2.903609562123333765e-01
6.953624593228553863e+00 2.879148197057125325e-01
6.976371884680107271e+00 2.940744040078975274e-01
6.999119176131659792e+00 2.987449319862605090e-01
7.021866467583213200e+00 3.018033179261007115e-01
7.044613759034766609e+00 3.001358588466188637e-01
7.067361050486319130e+00 2.910700634529023167e-01
7.090108341937872538e+00 2.714631396305441369e-01
7.112855633389425947e+00 2.550643922411210962e-01
7.135602924840979355e+00 2.385662967177917260e-01
7.158350216292531876e+00 2.258926539716443749e-01
7.181097507744085284e+00 2.190855317790766366e-01
7.203844799195638693e+00 2.130252956107978601e-01
7.226592090647192101e+00 2.050232405564418325e-01
7.249339382098744622e+00 1.867934143342022679e-01
7.272086673550298030e+00 1.803826249638309509e-01
7.294833965001851439e+00 1.800461129646638847e-01
7.317581256453404848e+00 1.762645255956579726e-01
7.340328547904957368e+00 1.752091569923811543e-01
7.363075839356510777e+00 1.766610703605401289e-01
7.385823130808064185e+00 1.798317859237835714e-01
7.408570422259617594e+00 1.929645495127561006e-01
7.431317713711170114e+00 1.926005379501237735e-01
7.454065005162723523e+00 1.845986418527819639e-01
7.476812296614276931e+00 1.864180638378867272e-01
7.499559588065830340e+00 1.940581207851241885e-01
7.522306879517382860e+00 1.982526254914801500e-01
7.545054170968936269e+00 1.864527694526646462e-01
7.567801462420489678e+00 1.783043679738559595e-01
7.590548753872043086e+00 1.724359929217768039e-01
7.613296045323595607e+00 1.653599684467695896e-01
7.636043336775149015e+00 1.663904867701518908e-01
7.658790628226702424e+00 1.691599948294284506e-01
7.681537919678255832e+00 1.728523013420973919e-01
7.704285211129808353e+00 1.627375486113454839e-01
7.727032502581361761e+00 1.443676812595517944e-01
7.749779794032915170e+00 1.462556667034696778e-01
7.772527085484468579e+00 1.657355308857707543e-01
7.795274376936021099e+00 2.056309862075907935e-01
7.818021668387574508e+00 2.152102657430059462e-01
7.840768959839127916e+00 2.390334183970008741e-01
7.863516251290681325e+00 2.195842329184500841e-01
7.886263542742233845e+00 1.874727966131065626e-01
7.909010834193787254e+00 1.657605401226793784e-01
7.931758125645340662e+00 1.278290516975887359e-01
7.954505417096894071e+00 7.751671934659909446e-02
7.977252708548446591e+00 3.969162614971311065e-02
8.000000000000000000e+00 7.663377348493649599e-03


==> Figures/FigsData/sample_figures/fine_q1_35.txt <==
1.108640864086408495e+00 8.450455174645539191e-01
1.131688887952340128e+00 8.473329618852818435e-01
1.154736911818271983e+00 8.487239218616848824e-01
1.177784935684203838e+00 8.519626180413558680e-01
1.200832959550135470e+00 8.582959688529517850e-01
1.223880983416067103e+00 8.659166462908685080e-01
1.246929007281998958e+00 8.736869552648659498e-01
1.269977031147930813e+00 8.838928201692232145e-01
1.293025055013862445e+00 8.956519832123907010e-01
1.316073078879794078e+00 9.045047199097364654e-01
1.339121102745725933e+00 9.150529318603255469e-01
1.362169126611657788e+00 9.272897309268738342e-01
1.385217150477589421e+00 9.410419235075426769e-01
1.408265174343521053e+00 9.551741823092831929e-01
1.431313198209452908e+00 9.717361653059231053e-01
1.454361222075384763e+00 9.840952652369143738e-01
1.477409245941316396e+00 9.934616880838311737e-01
1.500457269807248029e+00 1.002558605936296088e+00
1.523505293673179883e+00 1.014373357571988432e+00
1.546553317539111738e+00 1.026259500776705913e+00
1.569601341405043371e+00 1.041150130247014971e+00
1.592649365270975004e+00 1.049936134802815779e+00
1.615697389136906859e+00 1.060232442936676955e+00
1.638745413002838713e+00 1.067813990456252471e+00
1.661793436868770346e+00 1.074262094985718896e+00
1.684841460734701979e+00 1.079302436457734382e+00
1.707889484600633834e+00 1.081520880287860198e+00
1.730937508466565689e+00 1.083791091118959882e+00
1.753985532332497321e+00 1.086559963350179459e+00
1.777033556198428954e+00 1.088230734034124847e+00
1.800081580064360809e+00 1.088814463929704157e+00
1.823129603930292664e+00 1.084629933775992372e+00
1.846177627796224296e+00 1.079423270281400171e+00
1.869225651662155929e+00 1.072120573104072383e+00
1.892273675528087784e+00 1.065753576391127000e+00
1.915321699394019639e+00 1.060618138885336403e+00
1.938369723259951272e+00 1.060565060488994904e+00
1.961417747125882904e+00 1.060435378058202538e+00
1.984465770991814759e+00 1.059263136310198750e+00
2.007513794857746614e+00 1.058642422415970508e+00
2.030561818723678247e+00 1.052959868113549469e+00
2.053609842589609880e+00 1.058867147894866356e+00
2.076657866455541956e+00 1.058227054491317487e+00
2.099705890321473589e+00 1.061209379499839178e+00
2.122753914187405222e+00 1.065659182417498130e+00
2.145801938053336855e+00 1.069123041207854286e+00
2.168849961919268488e+00 1.077819619196721757e+00
2.191897985785200564e+00 1.088712824165509074e+00
2.214946009651132197e+00 1.094791645058037277e+00
2.237994033517063830e+00 1.097185882099505516e+00
2.261042057382995907e+00 1.098254960745261410e+00
2.284090081248927540e+00 1.096281323963498533e+00
2.307138105114859172e+00 1.092186564783584446e+00
2.330186128980790805e+00 1.091258149849021919e+00
2.353234152846722438e+00 1.091292722999621212e+00
2.376282176712654515e+00 1.086271800776180019e+00
2.399330200578586147e+00 1.081255819466598433e+00
2.422378224444517780e+00 1.076313806154314268e+00
2.445426248310449857e+00 1.068081833025263716e+00
2.468474272176381490e+00 1.060745079307632954e+00
2.491522296042313123e+00 1.053402695862414085e+00
2.514570319908244755e+00 1.045760916880855707e+00
2.537618343774176388e+00 1.037196538142172608e+00
2.560666367640108465e+00 1.030267601891017959e+00
2.583714391506040098e+00 1.021026423924912496e+00
2.606762415371971731e+00 1.014105753438498736e+00
2.629810439237903807e+00 1.008195758141521736e+00
2.652858463103835440e+00 1.003445380756333938e+00
2.675906486969767073e+00 9.967815185728589045e-01
2.698954510835698706e+00 9.961137798952485189e-01
2.722002534701630339e+00 9.963061973609980138e-01
2.745050558567562415e+00 9.905403297134833807e-01
2.768098582433494048e+00 9.866941594342294453e-01
2.791146606299425681e+00 9.846609932506299456e-01
2.814194630165357758e+00 9.808823267167607884e-01
2.837242654031289391e+00 9.774268727785332400e-01
2.860290677897221023e+00 9.768702384306746644e-01
2.883338701763152656e+00 9.815549069600969512e-01
2.906386725629084289e+00 9.864834950278857928e-01
2.929434749495016366e+00 9.910151873007193579e-01
2.952482773360947998e+00 9.933259387936617113e-01
2.975530797226879631e+00 9.947094211671860808e-01
2.998578821092811708e+00 9.970947764854830586e-01
3.021626844958743341e+00 1.000617018862531404e+00
3.044674868824674974e+00 1.006737526232046598e+00
3.067722892690606606e+00 1.013809563535279734e+00
3.090770916556538239e+00 1.018207904119575291e+00
3.113818940422470316e+00 1.021886474096929565e+00
3.136866964288401949e+00 1.023056490446734079e+00
3.159914988154333582e+00 1.026950314714218271e+00
3.182963012020265214e+00 1.032304066432663259e+00
3.206011035886197291e+00 1.036111868462602503e+00
3.229059059752128924e+00 1.038465809900958492e+00
3.252107083618060557e+00 1.040517838983582299e+00
3.275155107483992634e+00 1.047664599329930724e+00
3.298203131349924266e+00 1.051254153379304945e+00
3.321251155215855899e+00 1.054370320193825039e+00
3.344299179081787532e+00 1.056491482331229692e+00
3.367347202947719165e+00 1.059164251800917445e+00
3.390395226813651242e+00 1.059942134442985129e+00
3.413443250679582874e+00 1.060138101948719491e+00
3.436491274545514507e+00 1.059882114923687890e+00
3.459539298411446584e+00 1.058274927045442571e+00
3.482587322277378217e+00 1.058375387878448537e+00
3.505635346143309850e+00 1.062115580191660191e+00
3.528683370009241482e+00 1.062259913160599201e+00
3.551731393875173115e+00 1.061954199082942862e+00
3.574779417741105192e+00 1.062799254309949148e+00
3.597827441607036825e+00 1.063873300362400354e+00
3.620875465472968457e+00 1.064873908274267755e+00
3.643923489338900534e+00 1.065746237875635716e+00
3.666971513204832167e+00 1.066432905684359778e+00
3.690019537070763800e+00 1.066751164119723816e+00
3.713067560936695433e+00 1.066343015492801527e+00
3.736115584802627065e+00 1.065495350721477941e+00
3.759163608668559142e+00 1.063190089868736088e+00
3.782211632534490775e+00 1.060142367295268562e+00
3.805259656400422408e+00 1.060634153804522306e+00
3.828307680266354485e+00 1.056026334368280750e+00
3.851355704132286117e+00 1.050689670528867747e+00
3.874403727998217750e+00 1.046795925739890665e+00
3.897451751864149383e+00 1.042138723657888733e+00
3.920499775730081016e+00 1.039299883847563555e+00
3.943547799596013093e+00 1.034464994316466102e+00
3.966595823461944725e+00 1.032629398455161329e+00
3.989643847327876358e+00 1.028516425450697991e+00
4.012691871193808879e+00 1.022893665478470604e+00
4.035739895059739624e+00 1.016395025864890611e+00
4.058787918925672145e+00 1.012620512083018731e+00
4.081835942791602889e+00 1.007586449413066187e+00
4.104883966657535410e+00 1.002234260771927898e+00
4.127931990523467043e+00 9.974653450249532094e-01
4.150980014389398676e+00 9.910838898469199743e-01
4.174028038255330308e+00 9.851189550318929511e-01
4.197076062121261941e+00 9.820830416399423113e-01
4.220124085987194462e+00 9.791206524902913433e-01
4.243172109853125207e+00 9.755839648945731080e-01
4.266220133719057728e+00 9.717086988585025287e-01
4.289268157584988472e+00 9.693788261613875967e-01
4.312316181450920993e+00 9.663149164653023204e-01
4.335364205316852626e+00 9.614832987994148539e-01
4.358412229182784259e+00 9.570035854702410028e-01
4.381460253048716780e+00 9.549325875172500755e-01
4.404508276914647524e+00 9.548964181732992884e-01
4.427556300780580045e+00 9.558499615625309920e-01
4.450604324646510790e+00 9.577604592935921035e-01
4.473652348512443311e+00 9.585650533372627180e-01
4.496700372378374944e+00 9.578775841202585850e-01
4.519748396244306576e+00 9.633317370628291521e-01
4.542796420110238209e+00 9.669043820598124395e-01
4.565844443976169842e+00 9.677385553545514441e-01
4.588892467842102363e+00 9.692827233998556613e-01
4.611940491708033107e+00 9.719629770956309534e-01
4.634988515573965628e+00 9.746506554086135088e-01
4.658036539439896373e+00 9.770131805257389335e-01
4.681084563305828894e+00 9.801155445728548798e-01
4.704132587171760527e+00 9.848601928823208507e-01
4.727180611037692159e+00 9.885835953609023452e-01
4.750228634903624680e+00 9.931790029036144940e-01
4.773276658769555425e+00 9.993696566788763391e-01
4.796324682635487946e+00 1.003246234110314550e+00
4.819372706501418691e+00 1.005834928565881858e+00
4.842420730367351211e+00 1.011329860605816311e+00
4.865468754233282844e+00 1.014609143809792613e+00
4.888516778099214477e+00 1.016020655603496303e+00
4.911564801965146110e+00 1.025451787201630660e+00
4.934612825831077743e+00 1.031796609411088195e+00
4.957660849697010264e+00 1.032181232399901560e+00
4.980708873562941008e+00 1.031632949918499964e+00
5.003756897428873529e+00 1.035592370447198096e+00
5.026804921294804274e+00 1.039992883444021743e+00
5.049852945160736795e+00 1.046050960446190281e+00
5.072900969026668427e+00 1.049913933806492228e+00
5.095948992892600060e+00 1.050568651255352037e+00
5.118997016758532581e+00 1.046409752920188119e+00
5.142045040624463326e+00 1.042937760829269589e+00
5.165093064490395847e+00 1.041592984488715290e+00
5.188141088356326591e+00 1.043149743254189854e+00
5.211189112222259112e+00 1.043633277245120228e+00
5.234237136088189857e+00 1.043552699285313468e+00
5.257285159954122378e+00 1.041706334086293317e+00
5.280333183820054899e+00 1.039382051377512939e+00
5.303381207685985643e+00 1.038285274472024122e+00
5.326429231551918164e+00 1.038409923264031809e+00
5.349477255417848909e+00 1.037565318415232474e+00
5.372525279283781430e+00 1.035905356808256128e+00
5.395573303149712174e+00 1.035642733327879483e+00
5.418621327015644695e+00 1.035405834390975777e+00
5.441669350881577216e+00 1.031353304791180703e+00
5.464717374747507961e+00 1.027144149546678209e+00
5.487765398613440482e+00 1.023363012555879248e+00
5.510813422479371226e+00 1.023645439430947768e+00
5.533861446345303747e+00 1.022792979456361273e+00
5.556909470211234492e+00 1.021134249766245228e+00
5.579957494077167013e+00 1.018571756725193511e+00
5.603005517943097757e+00 1.016677028854587883e+00
5.626053541809030278e+00 1.012975608806435224e+00
5.649101565674962799e+00 1.009067253218564941e+00
5.672149589540893544e+00 1.010500502383967270e+00
5.695197613406826065e+00 1.008596091381910309e+00
5.718245637272756809e+00 1.006152153780653258e+00
5.741293661138689330e+00 1.004230118419641160e+00
5.764341685004620075e+00 1.002781112640201311e+00
5.787389708870552596e+00 1.000222394828238048e+00
5.810437732736485117e+00 9.961176412260529522e-01
5.833485756602415861e+00 9.972164911959360278e-01
5.856533780468348382e+00 9.991292739340769113e-01
5.879581804334279127e+00 9.996339889471561602e-01
5.902629828200211648e+00 9.991961418514047066e-01
5.925677852066142393e+00 9.954339737309729763e-01
5.948725875932074914e+00 9.944349553892477545e-01
5.971773899798005658e+00 9.953607740259108327e-01
5.994821923663938179e+00 9.946004826267533794e-01
6.017869947529870700e+00 9.942379215468760689e-01
6.040917971395801445e+00 9.932986048104196497e-01
6.063965995261733966e+00 9.933697910599679215e-01
6.087014019127664710e+00 9.939564881531466334e-01
6.110062042993597231e+00 9.945394828725350189e-01
6.133110066859527976e+00 9.942641693238540856e-01
6.156158090725460497e+00 9.941064839657182128e-01
6.179206114591393018e+00 9.958152056368156924e-01
6.202254138457323762e+00 9.968747336152986582e-01
6.225302162323256283e+00 9.963781783956175975e-01
6.248350186189187028e+00 9.960797233549454344e-01
6.271398210055119549e+00 9.968237349065600661e-01
6.294446233921050293e+00 9.988319978245937536e-01
6.317494257786982814e+00 9.990284819406245465e-01
6.340542281652913559e+00 9.990784209359347967e-01
6.363590305518846080e+00 9.989358961030329054e-01
6.386638329384778601e+00 9.992855551719203033e-01
6.409686353250709345e+00 1.001581358082314299e+00
6.432734377116641866e+00 1.004229409736286049e+00
6.455782400982572611e+00 1.007461191285837110e+00
6.478830424848505132e+00 1.010851982835309748e+00
6.501878448714435876e+00 1.013289535663161045e+00
6.524926472580368397e+00 1.017844952270371417e+00
6.547974496446300918e+00 1.020197489588434703e+00
6.571022520312231663e+00 1.021230842645237891e+00
6.594070544178164184e+00 1.021411046913725862e+00
6.617118568044094928e+00 1.021357067760970239e+00
6.640166591910027449e+00 1.021848165456495261e+00
6.663214615775958194e+00 1.024850519048812414e+00
6.686262639641890715e+00 1.024576344692067043e+00
6.709310663507821459e+00 1.027777341566525005e+00
6.732358687373753980e+00 1.028985401628406571e+00
6.755406711239686501e+00 1.030267760848032399e+00
6.778454735105617246e+00 1.033271982185266724e+00
6.801502758971549767e+00 1.034744520226024589e+00
6.824550782837480511e+00 1.035937863517670365e+00
6.847598806703413032e+00 1.036698870223391911e+00
6.870646830569343777e+00 1.037137538597050268e+00
6.893694854435276298e+00 1.036566061637985925e+00
6.916742878301208819e+00 1.034891078593163094e+00
6.939790902167139564e+00 1.033854625874581989e+00
6.962838926033072084e+00 1.034256416220934449e+00
6.985886949899002829e+00 1.034845087030373367e+00
7.008934973764935350e+00 1.034955005805727302e+00
7.031982997630866095e+00 1.034443866279988633e+00
7.055031021496798616e+00 1.030280609873350794e+00
7.078079045362729360e+00 1.028109349783621784e+00
7.101127069228661881e+00 1.027025898774494017e+00
7.124175093094594402e+00 1.024014908517736133e+00
7.147223116960525147e+00 1.022534674308205105e+00
7.170271140826457668e+00 1.020288386507749889e+00
7.193319164692388412e+00 1.018214990953127286e+00
7.216367188558320933e+00 1.016890720067411102e+00
7.239415212424251678e+00 1.014439152529470034e+00
7.262463236290184199e+00 1.011717199110290011e+00
7.285511260156116720e+00 1.010702126110125665e+00
7.308559284022047464e+00 1.009025248827549515e+00
7.331607307887979985e+00 1.007179691660018417e+00
7.354655331753910730e+00 1.006054633652410990e+00
7.377703355619843251e+00 1.005445404402462328e+00
7.400751379485773995e+00 1.006643013040656953e+00
7.423799403351706516e+00 1.009400095959986476e+00
7.446847427217637261e+00 1.007063003965141146e+00
7.469895451083569782e+00 1.005578491162643084e+00
7.492943474949502303e+00 1.004872688903328815e+00
7.515991498815433047e+00 1.004709499658574368e+00
7.539039522681365568e+00 1.006059243405824200e+00
7.562087546547296313e+00 1.006854213926923869e+00
7.585135570413228834e+00 1.006470915579895875e+00
7.608183594279159578e+00 1.005538381009380755e+00
7.631231618145092099e+00 1.005278684987349846e+00
7.654279642011024620e+00 1.005425786457620374e+00
7.677327665876955365e+00 1.005825550102040999e+00
7.700375689742887886e+00 1.006757581308677763e+00
7.723423713608818630e+00 1.008356013304721577e+00
7.746471737474751151e+00 1.010123959710044872e+00
7.769519761340681896e+00 1.010796837997782749e+00
7.792567785206614417e+00 1.009818762242685075e+00
7.815615809072545161e+00 1.010583756120180698e+00
7.838663832938477682e+00 1.011650026525351409e+00
7.861711856804410203e+00 1.013294330866424175e+00
7.884759880670340948e+00 1.015735155559485570e+00
7.907807904536273469e+00 1.014781241270553913e+00
7.930855928402204214e+00 1.016484412692570505e+00
7.953903952268136734e+00 1.021424982145308302e+00
7.976951976134067479e+00 1.024087088248623489e+00
8.000000000000000000e+00 1.025054262201827271e+00


==> Figures/FigsData/sample_figures/fine_q1_45.txt <==
1.188028802880287893e+00 7.805495500801764575e-01
1.210811315245236663e+00 7.798678761709835205e-01
1.233593827610185656e+00 7.793752153981515773e-01
1.256376339975134426e+00 7.795445576039990998e-01
1.279158852340083419e+00 7.804930938472820490e-01
1.301941364705032189e+00 7.820554558475090179e-01
1.324723877069981182e+00 7.845560616243461016e-01
1.347506389434929952e+00 7.878182966885439731e-01
1.370288901799878944e+00 7.917023318532340204e-01
1.393071414164827715e+00 7.956081706217119631e-01
1.415853926529776707e+00 7.995988526965458476e-01
1.438636438894725478e+00 8.059696113921619443e-01
1.461418951259674248e+00 8.093159479633158515e-01
1.484201463624623241e+00 8.129792315744662767e-01
1.506983975989572011e+00 8.169611842599342477e-01
1.529766488354521004e+00 8.217347296299490900e-01
1.552549000719469774e+00 8.270228585943445454e-01
1.575331513084418766e+00 8.317638508924827256e-01
1.598114025449367537e+00 8.349384940186199699e-01
1.620896537814316307e+00 8.389819299525580476e-01
1.643679050179265300e+00 8.431112689062802978e-01
1.666461562544214292e+00 8.475833125595165773e-01
1.689244074909163063e+00 8.501385465635843408e-01
1.712026587274111833e+00 8.514554127017199825e-01
1.734809099639060825e+00 8.540206543744766066e-01
1.757591612004009818e+00 8.574331899188566419e-01
1.780374124368958588e+00 8.605971630554123397e-01
1.803156636733907359e+00 8.631008420011916371e-01
1.825939149098856351e+00 8.636715506680203713e-01
1.848721661463805122e+00 8.644368757059623931e-01
1.871504173828753892e+00 8.629880884924170381e-01
1.894286686193702884e+00 8.618217943860295716e-01
1.917069198558651877e+00 8.617551913970588062e-01
1.939851710923600647e+00 8.651842915869655259e-01
1.962634223288549418e+00 8.684058733947689346e-01
1.985416735653498410e+00 8.705407919371151992e-01
2.008199248018447403e+00 8.725333181107381986e-01
2.030981760383395951e+00 8.711810244280514537e-01
2.053764272748344943e+00 8.715245305358455541e-01
2.076546785113293936e+00 8.698155505595999148e-01
2.099329297478242928e+00 8.668071698471592201e-01
2.122111809843191477e+00 8.656777405216597998e-01
2.144894322208140469e+00 8.658194970623261932e-01
2.167676834573089462e+00 8.682502147385646740e-01
2.190459346938038010e+00 8.708842450592378936e-01
2.213241859302987002e+00 8.727259144031287441e-01
2.236024371667935995e+00 8.741091848339673787e-01
2.258806884032884987e+00 8.751017720398243105e-01
2.281589396397833980e+00 8.766621272077462779e-01
2.304371908762782528e+00 8.768113944673359139e-01
2.327154421127731521e+00 8.769723318210550511e-01
2.349936933492680069e+00 8.769932744076824882e-01
2.372719445857629061e+00 8.776207572214340669e-01
2.395501958222578054e+00 8.789971660078242932e-01
2.418284470587527046e+00 8.767643763071625296e-01
2.441066982952476039e+00 8.729914057329707378e-01
2.463849495317424587e+00 8.710626146988531548e-01
2.486632007682373580e+00 8.705283800435859032e-01
2.509414520047322128e+00 8.700149820036031656e-01
2.532197032412271120e+00 8.685200045310004224e-01
2.554979544777220113e+00 8.675761310268021997e-01
2.577762057142169105e+00 8.660008670155853183e-01
2.600544569507118098e+00 8.652713073058495574e-01
2.623327081872067090e+00 8.650318385638819940e-01
2.646109594237015639e+00 8.648975861189300840e-01
2.668892106601964187e+00 8.643375275720561746e-01
2.691674618966913179e+00 8.648505215962942749e-01
2.714457131331862172e+00 8.656221320595081092e-01
2.737239643696811164e+00 8.657713330870083768e-01
2.760022156061760157e+00 8.642245091349244346e-01
2.782804668426709149e+00 8.637756542659361658e-01
2.805587180791657698e+00 8.630451474373238563e-01
2.828369693156606690e+00 8.617799555752372331e-01
2.851152205521555238e+00 8.605179031141819701e-01
2.873934717886504231e+00 8.609257735663294886e-01
2.896717230251453223e+00 8.615652642578658371e-01
2.919499742616402216e+00 8.622377782691127424e-01
2.942282254981351208e+00 8.641588996272927536e-01
2.965064767346299757e+00 8.660543096884179004e-01
2.987847279711248749e+00 8.669937588890529456e-01
3.010629792076197297e+00 8.686842071267205645e-01
3.033412304441146290e+00 8.705734178642899890e-01
3.056194816806095282e+00 8.725880324396847465e-01
3.078977329171044275e+00 8.747270043858943467e-01
3.101759841535993267e+00 8.749262371336299360e-01
3.124542353900942260e+00 8.749129244836865160e-01
3.147324866265890808e+00 8.745395477036311815e-01
3.170107378630839357e+00 8.750097557982003948e-01
3.192889890995788349e+00 8.770745875436802841e-01
3.215672403360737341e+00 8.781991819266627974e-01
3.238454915725686334e+00 8.788187036432840715e-01
3.261237428090635326e+00 8.807941055102260774e-01
3.284019940455584319e+00 8.825913496802384461e-01
3.306802452820533311e+00 8.816758367566660537e-01
3.329584965185481416e+00 8.811778310542298653e-01
3.352367477550430408e+00 8.814859659147489257e-01
3.375149989915379400e+00 8.815522145620420247e-01
3.397932502280328393e+00 8.811159172971795295e-01
3.420715014645277385e+00 8.804924812640823051e-01
3.443497527010226378e+00 8.804029288561793232e-01
3.466280039375175370e+00 8.803580003184224845e-01
3.489062551740123475e+00 8.821742034239886676e-01
3.511845064105072467e+00 8.841332161604406048e-01
3.534627576470021459e+00 8.841031501035160334e-01
3.557410088834970452e+00 8.849525402207650826e-01
3.580192601199919444e+00 8.860071305969928757e-01
3.602975113564868437e+00 8.870330722830065406e-01
3.625757625929817429e+00 8.879818403386019465e-01
3.648540138294765534e+00 8.888010915436282966e-01
3.671322650659714526e+00 8.894688004167985440e-01
3.694105163024663518e+00 8.901804178535508427e-01
3.716887675389612511e+00 8.901367510370945535e-01
3.739670187754561503e+00 8.891010699223536040e-01
3.762452700119510496e+00 8.866910630204299926e-01
3.785235212484459488e+00 8.846744614823570663e-01
3.808017724849408481e+00 8.845167463197810553e-01
3.830800237214356585e+00 8.819872832216485437e-01
3.853582749579305577e+00 8.787129574895543582e-01
3.876365261944254570e+00 8.750297380195334318e-01
3.899147774309203562e+00 8.710512095330806837e-01
3.921930286674152555e+00 8.708794962184371879e-01
3.944712799039101547e+00 8.694695408788313262e-01
3.967495311404050540e+00 8.704259057550660650e-01
3.990277823768998644e+00 8.709345615774569671e-01
4.013060336133947636e+00 8.705279495350055630e-01
4.035842848498896629e+00 8.684565475662701095e-01
4.058625360863845621e+00 8.674399777208882112e-01
4.081407873228794614e+00 8.660880615611102895e-01
4.104190385593743606e+00 8.640541072156484592e-01
4.126972897958692599e+00 8.617505617740187640e-01
4.149755410323640703e+00 8.585454717564438010e-01
4.172537922688589695e+00 8.552250120625679575e-01
4.195320435053538688e+00 8.548684383635607453e-01
4.218102947418487680e+00 8.547982588417694094e-01
4.240885459783436673e+00 8.554682427872061234e-01
4.263667972148385665e+00 8.570748213302301632e-01
4.286450484513334658e+00 8.586061933358872800e-01
4.309232996878283650e+00 8.557691086759275922e-01
4.332015509243231755e+00 8.521557243208338628e-01
4.354798021608180747e+00 8.523592555311629848e-01
4.377580533973129739e+00 8.522532841883296850e-01
4.400363046338078732e+00 8.521552474497910978e-01
4.423145558703027724e+00 8.521447297940148990e-01
4.445928071067976717e+00 8.522071999006151088e-01
4.468710583432925709e+00 8.523064288167606639e-01
4.491493095797873814e+00 8.523840925646395394e-01
4.514275608162822806e+00 8.535131509904390068e-01
4.537058120527771798e+00 8.556629585064533527e-01
4.559840632892720791e+00 8.536375613469252555e-01
4.582623145257669783e+00 8.516593214349580387e-01
4.605405657622618776e+00 8.505664257299004882e-01
4.628188169987567768e+00 8.498491984351869144e-01
4.650970682352515873e+00 8.510223078235603644e-01
4.673753194717464865e+00 8.524565107310482226e-01
4.696535707082413857e+00 8.538223025135283084e-01
4.719318219447362850e+00 8.554120448594597637e-01
4.742100731812311842e+00 8.572251483032481412e-01
4.764883244177260835e+00 8.552058974816043602e-01
4.787665756542209827e+00 8.568854704102139008e-01
4.810448268907158820e+00 8.585433920688406717e-01
4.833230781272106924e+00 8.599066670319284178e-01
4.856013293637055916e+00 8.643598809021850737e-01
4.878795806002004909e+00 8.691499975409353596e-01
4.901578318366953901e+00 8.691415794423891228e-01
4.924360830731902894e+00 8.682218938971925093e-01
4.947143343096851886e+00 8.657236194898977333e-01
4.969925855461800879e+00 8.635546907697109198e-01
4.992708367826748983e+00 8.625357895547867138e-01
5.015490880191697975e+00 8.621274024923428758e-01
5.038273392556646968e+00 8.614477420386636997e-01
5.061055904921595960e+00 8.602122685150328518e-01
5.083838417286544953e+00 8.619559143668029666e-01
5.106620929651493945e+00 8.624758362675787327e-01
5.129403442016442938e+00 8.613627132824578370e-01
5.152185954381391042e+00 8.603594958262730241e-01
5.174968466746340034e+00 8.618335439586661817e-01
5.197750979111289027e+00 8.636193730280927738e-01
5.220533491476238019e+00 8.649989808243947476e-01
5.243316003841187012e+00 8.658882525941982156e-01
5.266098516206136004e+00 8.633358599467602090e-01
5.288881028571084109e+00 8.629972020279006450e-01
5.311663540936033101e+00 8.625606464578899901e-01
5.334446053300982094e+00 8.614590412330933589e-01
5.357228565665931086e+00 8.602039961270829815e-01
5.380011078030880078e+00 8.589187558115740639e-01
5.402793590395829071e+00 8.591520186067769238e-01
5.425576102760778063e+00 8.592318680136017406e-01
5.448358615125726168e+00 8.587006932808588511e-01
5.471141127490675160e+00 8.577550513798770648e-01
5.493923639855624153e+00 8.569155662715784993e-01
5.516706152220573145e+00 8.534573703248551357e-01
5.539488664585522137e+00 8.514744345577586193e-01
5.562271176950471130e+00 8.491387069439522151e-01
5.585053689315420122e+00 8.464603143698854471e-01
5.607836201680368227e+00 8.452456310990766886e-01
5.630618714045317219e+00 8.442567595134278235e-01
5.653401226410266212e+00 8.447309614029800962e-01
5.676183738775215204e+00 8.440275898613419647e-01
5.698966251140164196e+00 8.428653822748625180e-01
5.721748763505113189e+00 8.420802074797659742e-01
5.744531275870062181e+00 8.418002841776718315e-01
5.767313788235011174e+00 8.417266208479848855e-01
5.790096300599959278e+00 8.411934392829369944e-01
5.812878812964908271e+00 8.396396410918528508e-01
5.835661325329857263e+00 8.419401795966297009e-01
5.858443837694806255e+00 8.438626984518933227e-01
5.881226350059755248e+00 8.449572300895559218e-01
5.904008862424704240e+00 8.439768097184979778e-01
5.926791374789653233e+00 8.407255029490298126e-01
5.949573887154601337e+00 8.387829157707170635e-01
5.972356399519550330e+00 8.389670807181435208e-01
5.995138911884499322e+00 8.379064864030233428e-01
6.017921424249448314e+00 8.373941149604243739e-01
6.040703936614397307e+00 8.365866000816167825e-01
6.063486448979346299e+00 8.382193667927385627e-01
6.086268961344295292e+00 8.394804059028279086e-01
6.109051473709243396e+00 8.400722690989697039e-01
6.131833986074192389e+00 8.412589361960168821e-01
6.154616498439141381e+00 8.425964336299605062e-01
6.177399010804090373e+00 8.436398539643328309e-01
6.200181523169039366e+00 8.444804848877757175e-01
6.222964035533988358e+00 8.443837264285599664e-01
6.245746547898937351e+00 8.444433021928591243e-01
6.268529060263886343e+00 8.451117959162871562e-01
6.291311572628834448e+00 8.464658712421753162e-01
6.314094084993783440e+00 8.462384964797086129e-01
6.336876597358732432e+00 8.465620601054232308e-01
6.359659109723681425e+00 8.479505893641500203e-01
6.382441622088630417e+00 8.494451826906349590e-01
6.405224134453579410e+00 8.512249250310576221e-01
6.428006646818528402e+00 8.528944637981425991e-01
6.450789159183476507e+00 8.545835277851444589e-01
6.473571671548425499e+00 8.556022700430544470e-01
6.496354183913374492e+00 8.551182724274991598e-01
6.519136696278323484e+00 8.538307206120746562e-01
6.541919208643272476e+00 8.520200412627536579e-01
6.564701721008221469e+00 8.503315733645551155e-01
6.587484233373170461e+00 8.504242585502806984e-01
6.610266745738118566e+00 8.503807043283762024e-01
6.633049258103067558e+00 8.501336851282318419e-01
6.655831770468016551e+00 8.510554304914047519e-01
6.678614282832965543e+00 8.521240057732820672e-01
6.701396795197914535e+00 8.521779915492466717e-01
6.724179307562863528e+00 8.514019435360516974e-01
6.746961819927812520e+00 8.527383084012687409e-01
6.769744332292761513e+00 8.541310632672909353e-01
6.792526844657709617e+00 8.543144400528550619e-01
6.815309357022658610e+00 8.541305400337857456e-01
6.838091869387607602e+00 8.538391784498745585e-01
6.860874381752556594e+00 8.535870726252741125e-01
6.883656894117505587e+00 8.541211748163628492e-01
6.906439406482454579e+00 8.551892666039885293e-01
6.929221918847403572e+00 8.558822065915664412e-01
6.952004431212351676e+00 8.557420594906695044e-01
6.974786943577300669e+00 8.546296849281573849e-01
6.997569455942249661e+00 8.533672085817307629e-01
7.020351968307198653e+00 8.519883889472911198e-01
7.043134480672147646e+00 8.502019969051057835e-01
7.065916993037096638e+00 8.480296506091125064e-01
7.088699505402045631e+00 8.452687924606947512e-01
7.111482017766993735e+00 8.429170697973293880e-01
7.134264530131942728e+00 8.405636780853145140e-01
7.157047042496891720e+00 8.389083990870496166e-01
7.179829554861840712e+00 8.377340975210691987e-01
7.202612067226789705e+00 8.375883405622109867e-01
7.225394579591738697e+00 8.378239082341204513e-01
7.248177091956687690e+00 8.384502187398920059e-01
7.270959604321635794e+00 8.387711728212894347e-01
7.293742116686584787e+00 8.390278354136315730e-01
7.316524629051533779e+00 8.385293660865705823e-01
7.339307141416482771e+00 8.384293490085628076e-01
7.362089653781431764e+00 8.387434878079741418e-01
7.384872166146380756e+00 8.393450937444476567e-01
7.407654678511329749e+00 8.424521404002751623e-01
7.430437190876278741e+00 8.435494074232245953e-01
7.453219703241226846e+00 8.426637651719132149e-01
7.476002215606175838e+00 8.425233796354948401e-01
7.498784727971124831e+00 8.432223599896142563e-01
7.521567240336073823e+00 8.437275717433629918e-01
7.544349752701022815e+00 8.437676951430432837e-01
7.567132265065971808e+00 8.439537609514318195e-01
7.589914777430920800e+00 8.423185900154694927e-01
7.612697289795868905e+00 8.425791934171232844e-01
7.635479802160817897e+00 8.424825872917128811e-01
7.658262314525766890e+00 8.423477056419129694e-01
7.681044826890715882e+00 8.422307331490517246e-01
7.703827339255664874e+00 8.430071785547823549e-01
7.726609851620613867e+00 8.449417251574575793e-01
7.749392363985562859e+00 8.466532881851848158e-01
7.772174876350510964e+00 8.502326358696024045e-01
7.794957388715459956e+00 8.559961522779480081e-01
7.817739901080408949e+00 8.556706612984354976e-01
7.840522413445357941e+00 8.537363067688191753e-01
7.863304925810306933e+00 8.526155869630589468e-01
7.886087438175255926e+00 8.519820505363479013e-01
7.908869950540204918e+00 8.519096522395660509e-01
7.931652462905153911e+00 8.512268457616465334e-01
7.954434975270102015e+00 8.500064532847425580e-01
7.977217487635051008e+00 8.491117504836189767e-01
8.000000000000000000e+00 8.483807601607549209e-01


==> Figures/FigsData/sample_figures/fine_q1_83.txt <==
1.184788478847884630e+00 5.161588121119804473e-01
1.207581828416955272e+00 5.113508922876340845e-01
1.230375177986025914e+00 5.061347178650223988e-01
1.253168527555096556e+00 4.991143813306740951e-01
1.275961877124167199e+00 4.890652248611360164e-01
1.298755226693237619e+00 4.772699785757338886e-01
1.321548576262308261e+00 4.662047688711102311e-01
1.344341925831378903e+00 4.526003798208581008e-01
1.367135275400449546e+00 4.367213158966894437e-01
1.389928624969520188e+00 4.183839287614741220e-01
1.412721974538590830e+00 3.989659518433877339e-01
1.435515324107661472e+00 3.912857847428878877e-01
1.458308673676732115e+00 3.915355591979459149e-01
1.481102023245802535e+00 3.941015492933112041e-01
1.503895372814873177e+00 3.957044718250075643e-01
1.526688722383943819e+00 3.938536293367527197e-01
1.549482071953014461e+00 3.947653537848189176e-01
1.572275421522085104e+00 3.989249939193826311e-01
1.595068771091155746e+00 3.933549811830506782e-01
1.617862120660226388e+00 3.917824724267474634e-01
1.640655470229297030e+00 3.931006499602507365e-01
1.663448819798367673e+00 4.045974809442344222e-01
1.686242169367438315e+00 4.110271861993014531e-01
1.709035518936508957e+00 4.153695209289097745e-01
1.731828868505579599e+00 4.233739073528080543e-01
1.754622218074650242e+00 4.362417955703687955e-01
1.777415567643720662e+00 4.464680831394526872e-01
1.800208917212791304e+00 4.540329004332785412e-01
1.823002266781861946e+00 4.737369999770147944e-01
1.845795616350932589e+00 4.941702353451155605e-01
1.868588965920003009e+00 5.043993841404559308e-01
1.891382315489073651e+00 4.992654434798829421e-01
1.914175665058144293e+00 5.003227725530021708e-01
1.936969014627214936e+00 4.992229489714067880e-01
1.959762364196285578e+00 4.935285788642599925e-01
1.982555713765356220e+00 4.899461116484377654e-01
2.005349063334426862e+00 4.980237772559052978e-01
2.028142412903497505e+00 5.238747975263580159e-01
2.050935762472568147e+00 5.293338052810721006e-01
2.073729112041638789e+00 5.383538210546846559e-01
2.096522461610709431e+00 5.483513694802628624e-01
2.119315811179780074e+00 5.645516325445592010e-01
2.142109160748850716e+00 5.718874457665223954e-01
2.164902510317921358e+00 5.796192209109820581e-01
2.187695859886991556e+00 5.902979001426211791e-01
2.210489209456062198e+00 5.933134206742853856e-01
2.233282559025132841e+00 5.842386707020994496e-01
2.256075908594203483e+00 5.731206872687447662e-01
2.278869258163274125e+00 5.387249326972868291e-01
2.301662607732344767e+00 5.131708971151244247e-01
2.324455957301415410e+00 4.993219262056131091e-01
2.347249306870486052e+00 4.925362102242976103e-01
2.370042656439556694e+00 4.978282071427064803e-01
2.392836006008627336e+00 5.247624134939296026e-01
2.415629355577697979e+00 5.180491289254407494e-01
2.438422705146768621e+00 5.030948769101781792e-01
2.461216054715839263e+00 4.928571444360682619e-01
2.484009404284909905e+00 4.885580460143358894e-01
2.506802753853980548e+00 4.835632987125744742e-01
2.529596103423051190e+00 4.813975093934190763e-01
2.552389452992121832e+00 4.864519715468670902e-01
2.575182802561192474e+00 4.952745097231098237e-01
2.597976152130263117e+00 5.010484643087245171e-01
2.620769501699333759e+00 5.031365766335830214e-01
2.643562851268404401e+00 5.034035714318514376e-01
2.666356200837475043e+00 4.962720709588709922e-01
2.689149550406545686e+00 4.968227510419042092e-01
2.711942899975616328e+00 4.969837744973393812e-01
2.734736249544686970e+00 4.992070532699818264e-01
2.757529599113757168e+00 5.155719428153697770e-01
2.780322948682827811e+00 5.170254987393425594e-01
2.803116298251898453e+00 5.239293727679170676e-01
2.825909647820969095e+00 5.316444574258805122e-01
2.848702997390039737e+00 5.363584336548052889e-01
2.871496346959110380e+00 5.409448733726299752e-01
2.894289696528181022e+00 5.320031704213712409e-01
2.917083046097251664e+00 5.160815590030549682e-01
2.939876395666322306e+00 4.798944648523431056e-01
2.962669745235392504e+00 4.494246306188300899e-01
2.985463094804463147e+00 4.408439720326043365e-01
3.008256444373533789e+00 4.259039731629528647e-01
3.031049793942604431e+00 4.066798178309085632e-01
3.053843143511675073e+00 3.862441981075940278e-01
3.076636493080745716e+00 3.791239305969539286e-01
3.099429842649816358e+00 3.677223148645060169e-01
3.122223192218887000e+00 3.620288984994446402e-01
3.145016541787957642e+00 3.706627017141013170e-01
3.167809891357028285e+00 3.883627771935171946e-01
3.190603240926098927e+00 3.933203285539441652e-01
3.213396590495169569e+00 3.915455734898436457e-01
3.236189940064240211e+00 3.888427743908805523e-01
3.258983289633310854e+00 4.030514650236395324e-01
3.281776639202381496e+00 4.318213069754209266e-01
3.304569988771452138e+00 4.346486224022131362e-01
3.327363338340522780e+00 4.345581758611049006e-01
3.350156687909593423e+00 4.435107408750040836e-01
3.372950037478664065e+00 4.556969684297896839e-01
3.395743387047734707e+00 4.639874244936664782e-01
3.418536736616805349e+00 4.700942350671204473e-01
3.441330086185875992e+00 4.757601518687165632e-01
3.464123435754946634e+00 4.775378211447450227e-01
3.486916785324016832e+00 4.718232105111170305e-01
3.509710134893087474e+00 4.731707950922565131e-01
3.532503484462158116e+00 4.765348553704993328e-01
3.555296834031228759e+00 4.799833218233088283e-01
3.578090183600299401e+00 4.854682395713456611e-01
3.600883533169370043e+00 4.907090523311660180e-01
3.623676882738440685e+00 4.954399839749440426e-01
3.646470232307511328e+00 4.993925031199400455e-01
3.669263581876581970e+00 5.022469472104975630e-01
3.692056931445652612e+00 5.014848013128405668e-01
3.714850281014723254e+00 4.824520832116245828e-01
3.737643630583793897e+00 4.483491274604149979e-01
3.760436980152864539e+00 3.813507594095812969e-01
3.783230329721935181e+00 3.504897849496705353e-01
3.806023679291005823e+00 3.480983826416230720e-01
3.828817028860076466e+00 3.356852704418313849e-01
3.851610378429147108e+00 3.308298754558957055e-01
3.874403727998217750e+00 3.363979277223853037e-01
3.897197077567287948e+00 3.430113343002538784e-01
3.919990427136358591e+00 3.416443569633758059e-01
3.942783776705429233e+00 3.339577256109631520e-01
3.965577126274499875e+00 3.316089767684060607e-01
3.988370475843570517e+00 3.299950862027264398e-01
4.011163825412641160e+00 3.304664997213203614e-01
4.033957174981711802e+00 3.312119021468097335e-01
4.056750524550782444e+00 3.330848396600453176e-01
4.079543874119853086e+00 3.306781774786299311e-01
4.102337223688923729e+00 3.284647010551995372e-01
4.125130573257994371e+00 3.242643679249878064e-01
4.147923922827065013e+00 3.124841165845965163e-01
4.170717272396135655e+00 2.960597771158791636e-01
4.193510621965206298e+00 2.983086479678158653e-01
4.216303971534276940e+00 3.011992282862795411e-01
4.239097321103347582e+00 3.016603095989471850e-01
4.261890670672418224e+00 2.976693758421740110e-01
4.284684020241488867e+00 2.936323445512684094e-01
4.307477369810559509e+00 3.129142542651568437e-01
4.330270719379630151e+00 3.543764958907671403e-01
4.353064068948700793e+00 3.770987652497382880e-01
4.375857418517771436e+00 3.882712179533092112e-01
4.398650768086842078e+00 3.965855175693235313e-01
4.421444117655912720e+00 4.026197377729366922e-01
4.444237467224983362e+00 4.062896843322678087e-01
4.467030816794054005e+00 4.075568896498683036e-01
4.489824166363124647e+00 4.064209298403668180e-01
4.512617515932195289e+00 3.890611813284600151e-01
4.535410865501265931e+00 3.568565432270945914e-01
4.558204215070336573e+00 3.652362271616369505e-01
4.580997564639407216e+00 3.729571932291276815e-01
4.603790914208477858e+00 3.757330065833028865e-01
4.626584263777548500e+00 3.753874340343235083e-01
4.649377613346619142e+00 3.749594157806198647e-01
4.672170962915689785e+00 3.728855566013723477e-01
4.694964312484760427e+00 3.696079159532100755e-01
4.717757662053831069e+00 3.663028817129254655e-01
4.740551011622900823e+00 3.615693007855766972e-01
4.763344361191971466e+00 3.152535716582017811e-01
4.786137710761042108e+00 2.810472408620583451e-01
4.808931060330112750e+00 2.781155966482468100e-01
4.831724409899183392e+00 2.639824105972565782e-01
4.854517759468254035e+00 2.645644052120970091e-01
4.877311109037324677e+00 2.725309068809323998e-01
4.900104458606395319e+00 2.739396899125581264e-01
4.922897808175465961e+00 2.844055257021167460e-01
4.945691157744536604e+00 2.638287521501483379e-01
4.968484507313607246e+00 2.449851399102183080e-01
4.991277856882677888e+00 2.293239000812434814e-01
5.014071206451748530e+00 2.167698459954835455e-01
5.036864556020819172e+00 2.098438769419281869e-01
5.059657905589889815e+00 2.065033423017943459e-01
5.082451255158960457e+00 2.136855500623205950e-01
5.105244604728031099e+00 2.207861598888651855e-01
5.128037954297101741e+00 2.243858474478978016e-01
5.150831303866171496e+00 2.322665123290382772e-01
5.173624653435242138e+00 2.488055657763726947e-01
5.196418003004312780e+00 2.684803642438156057e-01
5.219211352573383422e+00 2.871278765138325362e-01
5.242004702142454065e+00 3.055014528626254222e-01
5.264798051711524707e+00 2.841892381913939669e-01
5.287591401280595349e+00 3.023580249201615056e-01
5.310384750849665991e+00 3.193033195102473742e-01
5.333178100418736634e+00 3.246803584312799584e-01
5.355971449987807276e+00 3.260620657848117832e-01
5.378764799556877918e+00 3.259024199568334446e-01
5.401558149125948560e+00 3.275215561039832579e-01
5.424351498695019203e+00 3.274521448744274199e-01
5.447144848264089845e+00 3.163440167759563604e-01
5.469938197833160487e+00 2.931079983469293548e-01
5.492731547402231129e+00 2.720210257648900676e-01
5.515524896971301771e+00 2.576929054287580012e-01
5.538318246540372414e+00 2.543154927613181515e-01
5.561111596109443056e+00 2.573028779014600032e-01
5.583904945678513698e+00 2.549274772661804800e-01
5.606698295247584340e+00 2.609636049539646452e-01
5.629491644816654983e+00 2.790522773475502261e-01
5.652284994385725625e+00 2.757017814011900603e-01
5.675078343954796267e+00 2.722392737454552014e-01
5.697871693523866909e+00 2.669485484831602973e-01
5.720665043092937552e+00 2.618404648302387061e-01
5.743458392662008194e+00 2.597468949812241634e-01
5.766251742231078836e+00 2.529400907026848611e-01
5.789045091800149478e+00 2.456511168142541113e-01
5.811838441369220121e+00 2.533729306524874492e-01
5.834631790938290763e+00 2.524905072807146489e-01
5.857425140507361405e+00 2.541429714151856034e-01
5.880218490076432047e+00 2.602352639146714441e-01
5.903011839645502690e+00 2.500388072785950655e-01
5.925805189214573332e+00 2.326914044281283012e-01
5.948598538783643974e+00 2.251134996734626137e-01
5.971391888352714616e+00 2.377966798404649307e-01
5.994185237921785259e+00 2.488552133504901009e-01
6.016978587490855901e+00 2.639723433196874414e-01
6.039771937059926543e+00 2.759646963027595490e-01
6.062565286628997185e+00 2.940957572334784720e-01
6.085358636198067828e+00 2.937836716288343419e-01
6.108151985767138470e+00 2.728297460677222563e-01
6.130945335336209112e+00 2.572009864553258529e-01
6.153738684905279754e+00 2.422838244100549154e-01
6.176532034474350397e+00 2.291448614975266640e-01
6.199325384043421039e+00 2.192185258143323212e-01
6.222118733612491681e+00 2.191762432485419021e-01
6.244912083181562323e+00 2.201521333446936346e-01
6.267705432750632966e+00 2.290581769390890310e-01
6.290498782319703608e+00 2.496736830168629906e-01
6.313292131888774250e+00 2.490272578255798841e-01
6.336085481457844892e+00 2.468539975267548536e-01
6.358878831026915535e+00 2.392777353279029739e-01
6.381672180595986177e+00 2.325732463808692918e-01
6.404465530165056819e+00 2.254426466643028037e-01
6.427258879734127461e+00 2.211220890456467858e-01
6.450052229303198104e+00 2.186455387636327963e-01
6.472845578872268746e+00 2.235847040960781129e-01
6.495638928441339388e+00 2.389935731720955747e-01
6.518432278010410030e+00 2.561378289583507994e-01
6.541225627579480673e+00 2.723937269776347536e-01
6.564018977148551315e+00 2.864473815358284936e-01
6.586812326717621957e+00 2.856820564978864718e-01
6.609605676286690823e+00 2.841979278415063259e-01
6.632399025855761465e+00 2.797091407161024224e-01
6.655192375424832107e+00 2.782388413199619048e-01
6.677985724993902750e+00 2.804061672235883540e-01
6.700779074562973392e+00 2.460291165941405067e-01
6.723572424132044034e+00 1.767294748623390310e-01
6.746365773701114676e+00 1.817562784953075106e-01
6.769159123270185319e+00 1.737904126545291028e-01
6.791952472839255961e+00 1.783320264943354383e-01
6.814745822408326603e+00 1.829533837696237786e-01
6.837539171977397245e+00 1.884544091617712525e-01
6.860332521546467888e+00 1.948977847200638047e-01
6.883125871115538530e+00 1.976272885974208471e-01
6.905919220684609172e+00 1.997590081298553644e-01
6.928712570253679814e+00 2.083139156797725322e-01
6.951505919822750457e+00 2.087905217941652403e-01
6.974299269391821099e+00 2.094443649794467399e-01
6.997092618960891741e+00 2.114569197368650899e-01
7.019885968529962383e+00 2.148057201417399309e-01
7.042679318099033026e+00 2.127529492597162175e-01
7.065472667668103668e+00 2.061377411690195061e-01
7.088266017237174310e+00 2.011960855100175527e-01
7.111059366806244952e+00 1.839660459217387078e-01
7.133852716375315595e+00 1.611358447500917945e-01
7.156646065944386237e+00 1.443555475407973798e-01
7.179439415513456879e+00 1.297920648522326026e-01
7.202232765082527521e+00 1.271775398818496550e-01
7.225026114651598164e+00 1.303509577143353582e-01
7.247819464220668806e+00 1.285968670620872834e-01
7.270612813789739448e+00 1.225647662853307507e-01
7.293406163358810090e+00 1.178111567741865207e-01
7.316199512927880733e+00 1.189083310722109932e-01
7.338992862496951375e+00 1.245834673806335280e-01
7.361786212066022017e+00 1.387185609157948196e-01
7.384579561635092659e+00 1.562847416035408887e-01
7.407372911204163302e+00 1.861316762838798322e-01
7.430166260773233944e+00 1.997508483364571763e-01
7.452959610342304586e+00 1.970434394840808734e-01
7.475752959911375228e+00 1.924030073670824903e-01
7.498546309480445871e+00 2.028418734498900200e-01
7.521339659049516513e+00 2.124417114258149164e-01
7.544133008618587155e+00 2.108435046188745776e-01
7.566926358187657797e+00 2.085427607946210848e-01
7.589719707756728440e+00 2.124717543015081089e-01
7.612513057325799082e+00 1.964117972951230362e-01
7.635306406894869724e+00 1.896847894377371446e-01
7.658099756463940366e+00 1.835717265550560473e-01
7.680893106033011009e+00 1.768268095407313778e-01
7.703686455602081651e+00 1.668445209885210945e-01
7.726479805171152293e+00 1.574271126792836650e-01
7.749273154740222935e+00 1.571322474178500350e-01
7.772066504309293578e+00 1.917345401364900503e-01
7.794859853878364220e+00 2.585118519661736558e-01
7.817653203447434862e+00 2.657207645050938538e-01
7.840446553016505504e+00 2.642320790809717934e-01
7.863239902585576147e+00 2.417335152267217069e-01
7.886033252154646789e+00 2.142779298687587097e-01
7.908826601723717431e+00 1.907676046188077068e-01
7.931619951292788073e+00 1.642054106666008817e-01
7.954413300861858716e+00 1.365455655453267081e-01
7.977206650430929358e+00 1.130049324913254827e-01
8.000000000000000000e+00 9.011851352230548784e-02


==> Figures/FigsData/sample_figures/fine_q1_conf_34.txt <==
1.198559855985598332e+00 3.213366976365324978e-01
1.221307147437151519e+00 3.138196204326531014e-01
1.244054438888704706e+00 3.066022301863061683e-01
1.266801730340257892e+00 2.970755124369363065e-01
1.289549021791811079e+00 2.854339245986423634e-01
1.312296313243364265e+00 2.761771158594688025e-01
1.335043604694917452e+00 2.653894451017255740e-01
1.357790896146470638e+00 2.530054220355416605e-01
1.380538187598023825e+00 2.391637631486858151e-01
1.403285479049577011e+00 2.254554162111142013e-01
1.426032770501130198e+00 2.110247686007910017e-01
1.448780061952683385e+00 1.998224319785409930e-01
1.471527353404236571e+00 1.922477063641603312e-01
1.494274644855789758e+00 1.853378449547156137e-01
1.517021936307342944e+00 1.766949282045753300e-01
1.539769227758896131e+00 1.691973497277772243e-01
1.562516519210449317e+00 1.598684804754770816e-01
1.585263810662002504e+00 1.561134919135221955e-01
1.608011102113555690e+00 1.507061981741107948e-01
1.630758393565108877e+00 1.465099449405982135e-01
1.653505685016662063e+00 1.582834671007194993e-01
1.676252976468215250e+00 1.757615326168997516e-01
1.699000267919768437e+00 2.067796625782322151e-01
1.721747559371321401e+00 2.371826288944174355e-01
1.744494850822874810e+00 2.644739586709887735e-01
1.767242142274427774e+00 2.885485283358556474e-01
1.789989433725981183e+00 3.089553238539194391e-01
1.812736725177534147e+00 3.295700351466221978e-01
1.835484016629087556e+00 3.358224503451291421e-01
1.858231308080640520e+00 3.349570883595525128e-01
1.880978599532193929e+00 3.454769695339560132e-01
1.903725890983746893e+00 3.649516411204581923e-01
1.926473182435300302e+00 4.044104945098050408e-01
1.949220473886853267e+00 4.324051560887609558e-01
1.971967765338406675e+00 4.549774495047873568e-01
1.994715056789959640e+00 4.738551315314382117e-01
2.017462348241513048e+00 5.224060612075243082e-01
2.040209639693066013e+00 5.122932159609434599e-01
2.062956931144619421e+00 4.934315356070603786e-01
2.085704222596172386e+00 4.619761148995263356e-01
2.108451514047725794e+00 4.133397458282809245e-01
2.131198805499278759e+00 4.011905552578155509e-01
2.153946096950832167e+00 3.808822071172438539e-01
2.176693388402385132e+00 3.657218408401705645e-01
2.199440679853938541e+00 3.488152787758902473e-01
2.222187971305491505e+00 3.326428861747591226e-01
2.244935262757044470e+00 3.307109226235653843e-01
2.267682554208597878e+00 3.259376554283255345e-01
2.290429845660151287e+00 2.940840474000953053e-01
2.313177137111704251e+00 2.838083241995796868e-01
2.335924428563257216e+00 2.758969276290176298e-01
2.358671720014810624e+00 2.727472473773265849e-01
2.381419011466364033e+00 2.971253189680679307e-01
2.404166302917916997e+00 3.231704257529197655e-01
2.426913594369469962e+00 3.193401975375533830e-01
2.449660885821023371e+00 3.139165842113456062e-01
2.472408177272576779e+00 3.197569828289166249e-01
2.495155468724129744e+00 3.247632810070469889e-01
2.517902760175682708e+00 3.281204531480056419e-01
2.540650051627236117e+00 3.248494357087704509e-01
2.563397343078789525e+00 3.230201583887821748e-01
2.586144634530342490e+00 3.190352120128790991e-01
2.608891925981895454e+00 3.198605168308648050e-01
2.631639217433448863e+00 3.196051258946365214e-01
2.654386508885002272e+00 3.190968873344081080e-01
2.677133800336555236e+00 3.149439763801142877e-01
2.699881091788108201e+00 3.149425987526575099e-01
2.722628383239661609e+00 3.139119214722608797e-01
2.745375674691215018e+00 3.342613864938519530e-01
2.768122966142767982e+00 3.488498254336539484e-01
2.790870257594320947e+00 3.540045894630936552e-01
2.813617549045874355e+00 3.611002186365250832e-01
2.836364840497427764e+00 3.653952371615583061e-01
2.859112131948980728e+00 3.725244592506679053e-01
2.881859423400533693e+00 3.616174647608944026e-01
2.904606714852087102e+00 3.487845470864686659e-01
2.927354006303640510e+00 3.224567087589376158e-01
2.950101297755193475e+00 3.024646850767231943e-01
2.972848589206746439e+00 2.946115727447194965e-01
2.995595880658299848e+00 2.961739082521106514e-01
3.018343172109853256e+00 2.973835711305526930e-01
3.041090463561406221e+00 2.974880588745862919e-01
3.063837755012959185e+00 2.983340281044244424e-01
3.086585046464512594e+00 2.994641065043985861e-01
3.109332337916066002e+00 2.864924723422040964e-01
3.132079629367618967e+00 2.866874596130173369e-01
3.154826920819171931e+00 2.829267485985496045e-01
3.177574212270725340e+00 2.900087074687555111e-01
3.200321503722278305e+00 2.941505974033946647e-01
3.223068795173831713e+00 2.912073493275428859e-01
3.245816086625384678e+00 2.933410823154911640e-01
3.268563378076938086e+00 3.227382746168456773e-01
3.291310669528491051e+00 3.256196354284828232e-01
3.314057960980044459e+00 3.229761802815063199e-01
3.336805252431597424e+00 3.288378791389869882e-01
3.359552543883150832e+00 3.422714423845918397e-01
3.382299835334703797e+00 3.510399351759895259e-01
3.405047126786257206e+00 3.567098259029418683e-01
3.427794418237810170e+00 3.599847642818618798e-01
3.450541709689363579e+00 3.631501282922923179e-01
3.473289001140916543e+00 3.588116615166974110e-01
3.496036292592469952e+00 3.589681811900621300e-01
3.518783584044022916e+00 3.640456921105763577e-01
3.541530875495576325e+00 3.640441025404339559e-01
3.564278166947129289e+00 3.582797913470170403e-01
3.587025458398682698e+00 3.575410651161262665e-01
3.609772749850235662e+00 3.553840184327545781e-01
3.632520041301789071e+00 3.518382173015527359e-01
3.655267332753342036e+00 3.469577071073655095e-01
3.678014624204895444e+00 3.409425617454623358e-01
3.700761915656448409e+00 3.337578106727081551e-01
3.723509207108001817e+00 3.214605781363046866e-01
3.746256498559554782e+00 3.005456500293551825e-01
3.769003790011108190e+00 2.666385293197015560e-01
3.791751081462661155e+00 2.572864523433209261e-01
3.814498372914214563e+00 2.600987198394307809e-01
3.837245664365767528e+00 2.471461605189462230e-01
3.859992955817320937e+00 2.604116532148174068e-01
3.882740247268873901e+00 2.732077988332800578e-01
3.905487538720427310e+00 2.821821939438028393e-01
3.928234830171980274e+00 2.886416771462060327e-01
3.950982121623533683e+00 2.900621170255435199e-01
3.973729413075086647e+00 3.087222928710290359e-01
3.996476704526640056e+00 3.333489732320572552e-01
4.019223995978192576e+00 3.565819184921421581e-01
4.041971287429745985e+00 3.631311594219250871e-01
4.064718578881299393e+00 3.649934998008773634e-01
4.087465870332852802e+00 3.624832506318423908e-01
4.110213161784406211e+00 3.551777981996010469e-01
4.132960453235958731e+00 3.432441533404585465e-01
4.155707744687512140e+00 3.498976700715895616e-01
4.178455036139064660e+00 3.581900336196373047e-01
4.201202327590618069e+00 3.710792220771075289e-01
4.223949619042171477e+00 3.788461797073878756e-01
4.246696910493724886e+00 3.851899422034170684e-01
4.269444201945278294e+00 3.892097531511122810e-01
4.292191493396831703e+00 3.882720127383805231e-01
4.314938784848384223e+00 3.979523889348586807e-01
4.337686076299937632e+00 4.002924481273034130e-01
4.360433367751490152e+00 3.888086516184883212e-01
4.383180659203043561e+00 3.716235968652421562e-01
4.405927950654596970e+00 3.391225039323005896e-01
4.428675242106150378e+00 3.043171701207919577e-01
4.451422533557703787e+00 2.678759566899658884e-01
4.474169825009257195e+00 2.452222507898078607e-01
4.496917116460809716e+00 2.375183461085133008e-01
4.519664407912363124e+00 2.009704195354540257e-01
4.542411699363915645e+00 1.818062439834533528e-01
4.565158990815469053e+00 1.782549323424241772e-01
4.587906282267022462e+00 1.754023957360376640e-01
4.610653573718575871e+00 1.713140213295293313e-01
4.633400865170129279e+00 1.663483101757041727e-01
4.656148156621682688e+00 1.685075822572753568e-01
4.678895448073235208e+00 1.714937487269746486e-01
4.701642739524788617e+00 1.698683602705975959e-01
4.724390030976341137e+00 1.710463377175325261e-01
4.747137322427894546e+00 1.702539899871680085e-01
4.769884613879447954e+00 1.608007103783815062e-01
4.792631905331001363e+00 1.695076338195931065e-01
4.815379196782554772e+00 1.632908249922780941e-01
4.838126488234108180e+00 1.392568423517164256e-01
4.860873779685660701e+00 1.659872658106712473e-01
4.883621071137214109e+00 1.860507141779551565e-01
4.906368362588766630e+00 1.319832872936679280e-01
4.929115654040320038e+00 7.471923485281450894e-02
4.951862945491873447e+00 4.512334628364766953e-02
4.974610236943426855e+00 2.856818519220261088e-02
4.997357528394980264e+00 1.955447471348858990e-02
5.020104819846533672e+00 1.530714329273030749e-02
5.042852111298086193e+00 2.402190861331154892e-02
5.065599402749639601e+00 4.155730462596463060e-02
5.088346694201192122e+00 6.409083902334966609e-02
5.111093985652745531e+00 8.157928973112760218e-02
5.133841277104298939e+00 9.441867165746609114e-02
5.156588568555852348e+00 1.090293645792631549e-01
5.179335860007405756e+00 1.240740101499625547e-01
5.202083151458958277e+00 1.394663476964979054e-01
5.224830442910511685e+00 1.546328603114555111e-01
5.247577734362065094e+00 1.505577323228013409e-01
5.270325025813618502e+00 1.320887287797870568e-01
5.293072317265171023e+00 1.619896028736281801e-01
5.315819608716724431e+00 1.742990221144574692e-01
5.338566900168277840e+00 1.808284464031306715e-01
5.361314191619831249e+00 1.849970411161637740e-01
5.384061483071383769e+00 1.883487027472950937e-01
5.406808774522937178e+00 1.902240776014157975e-01
5.429556065974490586e+00 1.920096947281567656e-01
5.452303357426043995e+00 1.861160984964833620e-01
5.475050648877596515e+00 1.675275592787530687e-01
5.497797940329149924e+00 1.427223172050506861e-01
5.520545231780703332e+00 1.014975573587298951e-01
5.543292523232256741e+00 8.742996756895349275e-02
5.566039814683809261e+00 7.947374512037286287e-02
5.588787106135362670e+00 6.625371413057712378e-02
5.611534397586916079e+00 7.372479977166690457e-02
5.634281689038468599e+00 8.785183948477282012e-02
5.657028980490022008e+00 8.325967731443506548e-02
5.679776271941575416e+00 7.031676138614828542e-02
5.702523563393128825e+00 6.411182134923065767e-02
5.725270854844681345e+00 6.201803955753060205e-02
5.748018146296234754e+00 6.699318216086780353e-02
5.770765437747788162e+00 6.639084104820347498e-02
5.793512729199341571e+00 7.304573540679115684e-02
5.816260020650894091e+00 9.280027730971618372e-02
5.839007312102447500e+00 1.098458737757936898e-01
5.861754603554000909e+00 1.237254704033837749e-01
5.884501895005554317e+00 1.331115641808139349e-01
5.907249186457106838e+00 1.092864510569767633e-01
5.929996477908660246e+00 5.842476326473933224e-02
5.952743769360213655e+00 3.357299977153316295e-02
5.975491060811767063e+00 3.806025031246595969e-02
5.998238352263319584e+00 3.776999480444565016e-02
6.020985643714872992e+00 4.736792529619948677e-02
6.043732935166426401e+00 5.010590688098326417e-02
6.066480226617979810e+00 8.005245462358545616e-02
6.089227518069532330e+00 8.134053629572413069e-02
6.111974809521085739e+00 5.876482530389137704e-02
6.134722100972639147e+00 4.519890385108771280e-02
6.157469392424192556e+00 3.348271218743925637e-02
6.180216683875745076e+00 1.796395082890367423e-02
6.202963975327298485e+00 8.523599723942898443e-03
6.225711266778851893e+00 8.149414912398622590e-03
6.248458558230405302e+00 1.055930921977044079e-02
6.271205849681957822e+00 2.804097776160696665e-02
6.293953141133511231e+00 5.474459047082480545e-02
6.316700432585064640e+00 5.073908565441220819e-02
6.339447724036618048e+00 5.129681283174380990e-02
6.362195015488170569e+00 5.695292728412781891e-02
6.384942306939723977e+00 6.467187989610467813e-02
6.407689598391277386e+00 6.582389436404534333e-02
6.430436889842830794e+00 6.560262620020940183e-02
6.453184181294383315e+00 6.848642435273177842e-02
6.475931472745936723e+00 7.578679016051703687e-02
6.498678764197490132e+00 8.347776633798598134e-02
6.521426055649043541e+00 8.233677288969987185e-02
6.544173347100596061e+00 8.224754501903430715e-02
6.566920638552149470e+00 8.378370560474568407e-02
6.589667930003702878e+00 8.698086101802604553e-02
6.612415221455256287e+00 8.827742039759134407e-02
6.635162512906808807e+00 8.902674376276553669e-02
6.657909804358362216e+00 1.097003751220835266e-01
6.680657095809915624e+00 1.280202769857313738e-01
6.703404387261469033e+00 1.377773764344208951e-01
6.726151678713021553e+00 1.424932071618451035e-01
6.748898970164574962e+00 1.624141240730183622e-01
6.771646261616128371e+00 1.888689160692637037e-01
6.794393553067681779e+00 1.946204047301977047e-01
6.817140844519234300e+00 1.965244978182262292e-01
6.839888135970787708e+00 1.970531888476214633e-01
6.862635427422341117e+00 1.967703513335994359e-01
6.885382718873894525e+00 1.965064826899445283e-01
6.908130010325447046e+00 1.936942151938346734e-01
6.930877301777000454e+00 1.885087194749733852e-01
6.953624593228553863e+00 1.860625829683525412e-01
6.976371884680107271e+00 1.922221672705375362e-01
6.999119176131659792e+00 1.968927482345719238e-01
7.021866467583213200e+00 1.999510811887406092e-01
7.044613759034766609e+00 1.982836221092588724e-01
7.067361050486319130e+00 1.892178797012137315e-01
7.090108341937872538e+00 1.696109558788555516e-01
7.112855633389425947e+00 1.532122084894323999e-01
7.135602924840979355e+00 1.367140599804316237e-01
7.158350216292531876e+00 1.240404172342843836e-01
7.181097507744085284e+00 1.172333480273879402e-01
7.203844799195638693e+00 1.111730588734377578e-01
7.226592090647192101e+00 1.031710568047532472e-01
7.249339382098744622e+00 8.494123058251368263e-02
7.272086673550298030e+00 7.853038822647095962e-02
7.294833965001851439e+00 7.819392921297529941e-02
7.317581256453404848e+00 7.441234184396927631e-02
7.340328547904957368e+00 7.335697324069256897e-02
7.363075839356510777e+00 7.480888660885143260e-02
7.385823130808064185e+00 7.797954918642346911e-02
7.408570422259617594e+00 9.111236576106751528e-02
7.431317713711170114e+00 9.074835419843518824e-02
7.454065005162723523e+00 8.274645810109337862e-02
7.476812296614276931e+00 8.456588008619814190e-02
7.499559588065830340e+00 9.220588404776419722e-02
7.522306879517382860e+00 9.640044173979145370e-02
7.545054170968936269e+00 8.460053271530465491e-02
7.567801462420489678e+00 7.645218422216726317e-02
7.590548753872043086e+00 7.058380917008821864e-02
7.613296045323595607e+00 6.350778469508089330e-02
7.636043336775149015e+00 6.453825003279189954e-02
7.658790628226702424e+00 6.730781107773986527e-02
7.681537919678255832e+00 7.100006460473740066e-02
7.704285211129808353e+00 6.088531187398549260e-02
7.727032502581361761e+00 4.251549750786320914e-02
7.749779794032915170e+00 4.440348295178109250e-02
7.772527085484468579e+00 6.388334713408216903e-02
7.795274376936021099e+00 1.037788024559020972e-01
7.818021668387574508e+00 1.133580819913173610e-01
7.840768959839127916e+00 1.371811816596407718e-01
7.863516251290681325e+00 1.177320491667613878e-01
7.886263542742233845e+00 8.562061286141786631e-02
7.909010834193787254e+00 6.390835637099079314e-02
7.931758125645340662e+00 2.597686794590015058e-02
7.954505417096894071e+00 -2.433546440508949082e-02
7.977252708548446591e+00 -6.216055760197547464e-02
8.000000000000000000e+00 -9.418880640319493569e-02


==> Figures/FigsData/sample_figures/fine_q1_conf_35.txt <==
1.108640864086408495e+00 7.431933005968206496e-01
1.131688887952340128e+00 7.454807450175486849e-01
1.154736911818271983e+00 7.468717116171605941e-01
1.177784935684203838e+00 7.501104077968315798e-01
1.200832959550135470e+00 7.564437586084273857e-01
1.223880983416067103e+00 7.640644360463442197e-01
1.246929007281998958e+00 7.718347450203416615e-01
1.269977031147930813e+00 7.820406066130944911e-01
1.293025055013862445e+00 7.937997696562618666e-01
1.316073078879794078e+00 8.026525096652120661e-01
1.339121102745725933e+00 8.132007249274056937e-01
1.362169126611657788e+00 8.254375206823495459e-01
1.385217150477589421e+00 8.391897132630183886e-01
1.408265174343521053e+00 8.533219720647587936e-01
1.431313198209452908e+00 8.698839550613988170e-01
1.454361222075384763e+00 8.822430549923900855e-01
1.477409245941316396e+00 8.916094778393068854e-01
1.500457269807248029e+00 9.007063956917716885e-01
1.523505293673179883e+00 9.125211473274641438e-01
1.546553317539111738e+00 9.244072905321816247e-01
1.569601341405043371e+00 9.392979200024905717e-01
1.592649365270975004e+00 9.480839245582916019e-01
1.615697389136906859e+00 9.583802326921525561e-01
1.638745413002838713e+00 9.659617802117281826e-01
1.661793436868770346e+00 9.724098847411946078e-01
1.684841460734701979e+00 9.774502262132100938e-01
1.707889484600633834e+00 9.796686700433357986e-01
1.730937508466565689e+00 9.819388808744354824e-01
1.753985532332497321e+00 9.847077531056551702e-01
1.777033556198428954e+00 9.863785237896005587e-01
1.800081580064360809e+00 9.869622536851798689e-01
1.823129603930292664e+00 9.827777235314680837e-01
1.846177627796224296e+00 9.775710600368757719e-01
1.869225651662155929e+00 9.702683628595480947e-01
1.892273675528087784e+00 9.639013661466027116e-01
1.915321699394019639e+00 9.587659286408122261e-01
1.938369723259951272e+00 9.587128502444706157e-01
1.961417747125882904e+00 9.585831678136783607e-01
1.984465770991814759e+00 9.574109260656743503e-01
2.007513794857746614e+00 9.567902121714462194e-01
2.030561818723678247e+00 9.511076578690252914e-01
2.053609842589609880e+00 9.570149376503420680e-01
2.076657866455541956e+00 9.563748442467931987e-01
2.099705890321473589e+00 9.593571692553147789e-01
2.122753914187405222e+00 9.638069721729739525e-01
2.145801938053336855e+00 9.672708309633299972e-01
2.168849961919268488e+00 9.759674089521974683e-01
2.191897985785200564e+00 9.868606139209847861e-01
2.214946009651132197e+00 9.929394348135129889e-01
2.237994033517063830e+00 9.953336718549812279e-01
2.261042057382995907e+00 9.964027505007370111e-01
2.284090081248927540e+00 9.944291137189741336e-01
2.307138105114859172e+00 9.903343545390600466e-01
2.330186128980790805e+00 9.894059396044976307e-01
2.353234152846722438e+00 9.894405127550970347e-01
2.376282176712654515e+00 9.844195905316557305e-01
2.399330200578586147e+00 9.794036092220740342e-01
2.422378224444517780e+00 9.744615959097899793e-01
2.445426248310449857e+00 9.662296227807393167e-01
2.468474272176381490e+00 9.588928690631086660e-01
2.491522296042313123e+00 9.515504856178899074e-01
2.514570319908244755e+00 9.439087066363314182e-01
2.537618343774176388e+00 9.353443278976484310e-01
2.560666367640108465e+00 9.284153916464936707e-01
2.583714391506040098e+00 9.191742136803880969e-01
2.606762415371971731e+00 9.122535431939744477e-01
2.629810439237903807e+00 9.063435478969975589e-01
2.652858463103835440e+00 9.015931705118096495e-01
2.675906486969767073e+00 8.949293083283346162e-01
2.698954510835698706e+00 8.942615696507242307e-01
2.722002534701630339e+00 8.944539871164737255e-01
2.745050558567562415e+00 8.886881194689590924e-01
2.768098582433494048e+00 8.848419491897051570e-01
2.791146606299425681e+00 8.828087830061056573e-01
2.814194630165357758e+00 8.790301164722365002e-01
2.837242654031289391e+00 8.755746625340089517e-01
2.860290677897221023e+00 8.750180281861502651e-01
2.883338701763152656e+00 8.797026967155726629e-01
2.906386725629084289e+00 8.846312847833615045e-01
2.929434749495016366e+00 8.891629770561950696e-01
2.952482773360947998e+00 8.914737285491374230e-01
2.975530797226879631e+00 8.928572109226616815e-01
2.998578821092811708e+00 8.952425662409587703e-01
3.021626844958743341e+00 8.987648086180070051e-01
3.044674868824674974e+00 9.048853159875221985e-01
3.067722892690606606e+00 9.119573532907553348e-01
3.090770916556538239e+00 9.163556938750511138e-01
3.113818940422470316e+00 9.200342638524051653e-01
3.136866964288401949e+00 9.212042802022096799e-01
3.159914988154333582e+00 9.250981044696939826e-01
3.182963012020265214e+00 9.304518561881388594e-01
3.206011035886197291e+00 9.342596582180782150e-01
3.229059059752128924e+00 9.366135996564340926e-01
3.252107083618060557e+00 9.386656287390579001e-01
3.275155107483992634e+00 9.458123890854064353e-01
3.298203131349924266e+00 9.494019431347806570e-01
3.321251155215855899e+00 9.525181099493006398e-01
3.344299179081787532e+00 9.546392720867052928e-01
3.367347202947719165e+00 9.573120415563930452e-01
3.390395226813651242e+00 9.580899241984607295e-01
3.413443250679582874e+00 9.582858917041952029e-01
3.436491274545514507e+00 9.580299046791636020e-01
3.459539298411446584e+00 9.564227168009181712e-01
3.482587322277378217e+00 9.565231776339241376e-01
3.505635346143309850e+00 9.602633699471359030e-01
3.528683370009241482e+00 9.604077029160748014e-01
3.551731393875173115e+00 9.601019888384185741e-01
3.574779417741105192e+00 9.609470440654248602e-01
3.597827441607036825e+00 9.620210901178759544e-01
3.620875465472968457e+00 9.630216980297435780e-01
3.643923489338900534e+00 9.638940276311114275e-01
3.666971513204832167e+00 9.645806954398354893e-01
3.690019537070763800e+00 9.648989538751995276e-01
3.713067560936695433e+00 9.644908052482771277e-01
3.736115584802627065e+00 9.636431404769536524e-01
3.759163608668559142e+00 9.613378796242117996e-01
3.782211632534490775e+00 9.582901570507442734e-01
3.805259656400422408e+00 9.587819435599979068e-01
3.828307680266354485e+00 9.541741241237564619e-01
3.851355704132286117e+00 9.488374602843433481e-01
3.874403727998217750e+00 9.449437154953662654e-01
3.897451751864149383e+00 9.402865134133645553e-01
3.920499775730081016e+00 9.374476736030392665e-01
3.943547799596013093e+00 9.326127840719418138e-01
3.966595823461944725e+00 9.307771882106371519e-01
3.989643847327876358e+00 9.266642152061735915e-01
4.012691871193808879e+00 9.210414552339463157e-01
4.035739895059739624e+00 9.145428156203662118e-01
4.058787918925672145e+00 9.107683018384944429e-01
4.081835942791602889e+00 9.057342391685417882e-01
4.104883966657535410e+00 9.003820505274037211e-01
4.127931990523467043e+00 8.956131347804289211e-01
4.150980014389398676e+00 8.892316796023955749e-01
4.174028038255330308e+00 8.832667447873686628e-01
4.197076062121261941e+00 8.802308313954180230e-01
4.220124085987194462e+00 8.772684422457669440e-01
4.243172109853125207e+00 8.737317546500487087e-01
4.266220133719057728e+00 8.698564886139781294e-01
4.289268157584988472e+00 8.675266159168633084e-01
4.312316181450920993e+00 8.644627062207779211e-01
4.335364205316852626e+00 8.596310885548904546e-01
4.358412229182784259e+00 8.551513752257167145e-01
4.381460253048716780e+00 8.530803772727256762e-01
4.404508276914647524e+00 8.530442079287748891e-01
4.427556300780580045e+00 8.539977513180067037e-01
4.450604324646510790e+00 8.559082490490677042e-01
4.473652348512443311e+00 8.567128430927384297e-01
4.496700372378374944e+00 8.560253738757342967e-01
4.519748396244306576e+00 8.614795268183047527e-01
4.542796420110238209e+00 8.650521718152881512e-01
4.565844443976169842e+00 8.658863451100271558e-01
4.588892467842102363e+00 8.674305131553313730e-01
4.611940491708033107e+00 8.701107668511066651e-01
4.634988515573965628e+00 8.727984451640892205e-01
4.658036539439896373e+00 8.751609702812145342e-01
4.681084563305828894e+00 8.782633343283305916e-01
4.704132587171760527e+00 8.830079826377965624e-01
4.727180611037692159e+00 8.867313851163780569e-01
4.750228634903624680e+00 8.913267926590900947e-01
4.773276658769555425e+00 8.975174464343520508e-01
4.796324682635487946e+00 9.013940238657901505e-01
4.819372706501418691e+00 9.039827183213574591e-01
4.842420730367351211e+00 9.094776503612921337e-01
4.865468754233282844e+00 9.127569335652682136e-01
4.888516778099214477e+00 9.141684453589719039e-01
4.911564801965146110e+00 9.235995769571062608e-01
4.934612825831077743e+00 9.299443991665637954e-01
4.957660849697010264e+00 9.303290221553772721e-01
4.980708873562941008e+00 9.297807396739756758e-01
5.003756897428873529e+00 9.337401602026736969e-01
5.026804921294804274e+00 9.381406731994975656e-01
5.049852945160736795e+00 9.441987502016661038e-01
5.072900969026668427e+00 9.480617235619679395e-01
5.095948992892600060e+00 9.487164410108277490e-01
5.118997016758532581e+00 9.445575426756638304e-01
5.142045040624463326e+00 9.410855505847454117e-01
5.165093064490395847e+00 9.397407742441908907e-01
5.188141088356326591e+00 9.412975330096655657e-01
5.211189112222259112e+00 9.417810670005959395e-01
5.234237136088189857e+00 9.417004890407890683e-01
5.257285159954122378e+00 9.398541238417690291e-01
5.280333183820054899e+00 9.375298411329886505e-01
5.303381207685985643e+00 9.364330642274997230e-01
5.326429231551918164e+00 9.365577130195074096e-01
5.349477255417848909e+00 9.357131081707081854e-01
5.372525279283781430e+00 9.340531465637318398e-01
5.395573303149712174e+00 9.337905230833553061e-01
5.418621327015644695e+00 9.335536241464514884e-01
5.441669350881577216e+00 9.295010945466565255e-01
5.464717374747507961e+00 9.252919393021539207e-01
5.487765398613440482e+00 9.215108023113549596e-01
5.510813422479371226e+00 9.217932291864235905e-01
5.533861446345303747e+00 9.209407692118368738e-01
5.556909470211234492e+00 9.192820395217209395e-01
5.579957494077167013e+00 9.167195464806691119e-01
5.603005517943097757e+00 9.148248186100634838e-01
5.626053541809030278e+00 9.111233985619109355e-01
5.649101565674962799e+00 9.072150429740406530e-01
5.672149589540893544e+00 9.086482921394430923e-01
5.695197613406826065e+00 9.067438811373860208e-01
5.718245637272756809e+00 9.042999435361289695e-01
5.741293661138689330e+00 9.023779081751169828e-01
5.764341685004620075e+00 9.009289023956770226e-01
5.787389708870552596e+00 8.983701845837136490e-01
5.810437732736485117e+00 8.942654309815286640e-01
5.833485756602415861e+00 8.953642809514117396e-01
5.856533780468348382e+00 8.972770636895526231e-01
5.879581804334279127e+00 8.977817787026318719e-01
5.902629828200211648e+00 8.973439316068804184e-01
5.925677852066142393e+00 8.935817634864485770e-01
5.948725875932074914e+00 8.925827451447234662e-01
5.971773899798005658e+00 8.935085637813865445e-01
5.994821923663938179e+00 8.927482723822290911e-01
6.017869947529870700e+00 8.923857113023517806e-01
6.040917971395801445e+00 8.914463945658953614e-01
6.063965995261733966e+00 8.915175808154436332e-01
6.087014019127664710e+00 8.921042779086222341e-01
6.110062042993597231e+00 8.926872726280107306e-01
6.133110066859527976e+00 8.924119590793297974e-01
6.156158090725460497e+00 8.922542737211938135e-01
6.179206114591393018e+00 8.939629953922914041e-01
6.202254138457323762e+00 8.950225233707743699e-01
6.225302162323256283e+00 8.945259681510931982e-01
6.248350186189187028e+00 8.942275131104211461e-01
6.271398210055119549e+00 8.949715246620357778e-01
6.294446233921050293e+00 8.969797875800694653e-01
6.317494257786982814e+00 8.971762716961002582e-01
6.340542281652913559e+00 8.972262106914103974e-01
6.363590305518846080e+00 8.970836858585086171e-01
6.386638329384778601e+00 8.974333449273960150e-01
6.409686353250709345e+00 8.997291478377898999e-01
6.432734377116641866e+00 9.023771994917617612e-01
6.455782400982572611e+00 9.056089810413128216e-01
6.478830424848505132e+00 9.089997725907853487e-01
6.501878448714435876e+00 9.114373254186366458e-01
6.524926472580368397e+00 9.159927420258470177e-01
6.547974496446300918e+00 9.183452793439104145e-01
6.571022520312231663e+00 9.193786324007134914e-01
6.594070544178164184e+00 9.195588366692014626e-01
6.617118568044094928e+00 9.195048575164458393e-01
6.640166591910027449e+00 9.199959552119709727e-01
6.663214615775958194e+00 9.229983088042880146e-01
6.686262639641890715e+00 9.227241344475426432e-01
6.709310663507821459e+00 9.259251313220007162e-01
6.732358687373753980e+00 9.271331913838822825e-01
6.755406711239686501e+00 9.284155506035079997e-01
6.778454735105617246e+00 9.314197719407424358e-01
6.801502758971549767e+00 9.328923099815003006e-01
6.824550782837480511e+00 9.340856532731459660e-01
6.847598806703413032e+00 9.348466599788675113e-01
6.870646830569343777e+00 9.352853283525259798e-01
6.893694854435276298e+00 9.347138513934617476e-01
6.916742878301208819e+00 9.330388683486386947e-01
6.939790902167139564e+00 9.320024156300577012e-01
6.962838926033072084e+00 9.324042059764101609e-01
6.985886949899002829e+00 9.329928767858490790e-01
7.008934973764935350e+00 9.331027955612029023e-01
7.031982997630866095e+00 9.325916560354644558e-01
7.055031021496798616e+00 9.284283996288265062e-01
7.078079045362729360e+00 9.262571395390973850e-01
7.101127069228661881e+00 9.251736885299698399e-01
7.124175093094594402e+00 9.221626982732118449e-01
7.147223116960525147e+00 9.206824640636807056e-01
7.170271140826457668e+00 9.184361762632256010e-01
7.193319164692388412e+00 9.163627807086029975e-01
7.216367188558320933e+00 9.150385098228868141e-01
7.239415212424251678e+00 9.125869422849457457e-01
7.262463236290184199e+00 9.098649888657656115e-01
7.285511260156116720e+00 9.088499158656012655e-01
7.308559284022047464e+00 9.071730385830251153e-01
7.331607307887979985e+00 9.053274814154941286e-01
7.354655331753910730e+00 9.042024234078865907e-01
7.377703355619843251e+00 9.035931941579380400e-01
7.400751379485773995e+00 9.047908027961327759e-01
7.423799403351706516e+00 9.075478857154621881e-01
7.446847427217637261e+00 9.052107937206167465e-01
7.469895451083569782e+00 9.037262809181187961e-01
7.492943474949502303e+00 9.030204786588044152e-01
7.515991498815433047e+00 9.028572894140500793e-01
7.539039522681365568e+00 9.042070331612999112e-01
7.562087546547296313e+00 9.050020036823994696e-01
7.585135570413228834e+00 9.046187053353714758e-01
7.608183594279159578e+00 9.036861707648563558e-01
7.631231618145092099e+00 9.034264747428255582e-01
7.654279642011024620e+00 9.035735762130959747e-01
7.677327665876955365e+00 9.039733398575167111e-01
7.700375689742887886e+00 9.049053710641533632e-01
7.723423713608818630e+00 9.065038030601971775e-01
7.746471737474751151e+00 9.082717494655206947e-01
7.769519761340681896e+00 9.089446277532584606e-01
7.792567785206614417e+00 9.079665519981607869e-01
7.815615809072545161e+00 9.087315458756564102e-01
7.838663832938477682e+00 9.097978162808271207e-01
7.861711856804410203e+00 9.114421206218998872e-01
7.884759880670340948e+00 9.138829453149611703e-01
7.907807904536273469e+00 9.129290310260295138e-01
7.930855928402204214e+00 9.146322024480461055e-01
7.953903952268136734e+00 9.195727719007841250e-01
7.976951976134067479e+00 9.222348780040992011e-01
8.000000000000000000e+00 9.232020519573028716e-01


==> Figures/FigsData/sample_figures/fine_q1_conf_45.txt <==
1.188028802880287893e+00 6.786973398356521692e-01
1.210811315245236663e+00 6.780156659264591212e-01
1.233593827610185656e+00 6.775230051536271780e-01
1.256376339975134426e+00 6.776923473594748115e-01
1.279158852340083419e+00 6.786408836027577607e-01
1.301941364705032189e+00 6.802032456029846186e-01
1.324723877069981182e+00 6.827038513798218133e-01
1.347506389434929952e+00 6.859660864440196848e-01
1.370288901799878944e+00 6.898501216087096211e-01
1.393071414164827715e+00 6.937559603771876748e-01
1.415853926529776707e+00 6.977466424520215593e-01
1.438636438894725478e+00 7.041174011476375449e-01
1.461418951259674248e+00 7.074637377187915632e-01
1.484201463624623241e+00 7.111270213299418774e-01
1.506983975989572011e+00 7.151089740154099594e-01
1.529766488354521004e+00 7.198825193854248017e-01
1.552549000719469774e+00 7.251706483498201461e-01
1.575331513084418766e+00 7.299116472711673076e-01
1.598114025449367537e+00 7.330862837740956817e-01
1.620896537814316307e+00 7.371297263312426296e-01
1.643679050179265300e+00 7.412590586617560096e-01
1.666461562544214292e+00 7.457311023149922891e-01
1.689244074909163063e+00 7.482863363190599415e-01
1.712026587274111833e+00 7.496032024571956942e-01
1.734809099639060825e+00 7.521684375067433370e-01
1.757591612004009818e+00 7.555809796743323536e-01
1.780374124368958588e+00 7.587449528108880514e-01
1.803156636733907359e+00 7.612486317566673488e-01
1.825939149098856351e+00 7.618193404234959720e-01
1.848721661463805122e+00 7.625846654614379938e-01
1.871504173828753892e+00 7.611358782478927498e-01
1.894286686193702884e+00 7.599695841415052833e-01
1.917069198558651877e+00 7.599029811525345179e-01
1.939851710923600647e+00 7.633320813424412377e-01
1.962634223288549418e+00 7.665536631502446463e-01
1.985416735653498410e+00 7.686885750693819297e-01
2.008199248018447403e+00 7.706811012430049290e-01
2.030981760383395951e+00 7.693288141835271654e-01
2.053764272748344943e+00 7.696723202913212658e-01
2.076546785113293936e+00 7.679633336918666453e-01
2.099329297478242928e+00 7.649549662258438021e-01
2.122111809843191477e+00 7.638255236539266413e-01
2.144894322208140469e+00 7.639672868178017939e-01
2.167676834573089462e+00 7.663980044940403857e-01
2.190459346938038010e+00 7.690320281915046241e-01
2.213241859302987002e+00 7.708737041586044558e-01
2.236024371667935995e+00 7.722569745894430904e-01
2.258806884032884987e+00 7.732495551720910409e-01
2.281589396397833980e+00 7.748099169632219896e-01
2.304371908762782528e+00 7.749591908460204959e-01
2.327154421127731521e+00 7.751201215765307628e-01
2.349936933492680069e+00 7.751410641631581999e-01
2.372719445857629061e+00 7.757685469769097786e-01
2.395501958222578054e+00 7.771449557633000049e-01
2.418284470587527046e+00 7.749121660626382413e-01
2.441066982952476039e+00 7.711391888652374682e-01
2.463849495317424587e+00 7.692104044543288666e-01
2.486632007682373580e+00 7.686761764222704851e-01
2.509414520047322128e+00 7.681627717590788773e-01
2.532197032412271120e+00 7.666677942864761341e-01
2.554979544777220113e+00 7.657239207822779115e-01
2.577762057142169105e+00 7.641486567710610300e-01
2.600544569507118098e+00 7.634190970613252691e-01
2.623327081872067090e+00 7.631796283193577057e-01
2.646109594237015639e+00 7.630453758744057957e-01
2.668892106601964187e+00 7.624853173275318863e-01
2.691674618966913179e+00 7.629983113517699866e-01
2.714457131331862172e+00 7.637699151917748397e-01
2.737239643696811164e+00 7.639191228424840885e-01
2.760022156061760157e+00 7.623722988904001463e-01
2.782804668426709149e+00 7.619234440214118775e-01
2.805587180791657698e+00 7.611929305695905867e-01
2.828369693156606690e+00 7.599277387075039636e-01
2.851152205521555238e+00 7.586656994928665521e-01
2.873934717886504231e+00 7.590735566985962191e-01
2.896717230251453223e+00 7.597130540133415488e-01
2.919499742616402216e+00 7.603855614013794728e-01
2.942282254981351208e+00 7.623066893827684654e-01
2.965064767346299757e+00 7.642020928206847419e-01
2.987847279711248749e+00 7.651415552677375276e-01
3.010629792076197297e+00 7.668319968821962762e-01
3.033412304441146290e+00 7.687212142429746820e-01
3.056194816806095282e+00 7.707358221951604582e-01
3.078977329171044275e+00 7.728747875181611882e-01
3.101759841535993267e+00 7.730740268891055367e-01
3.124542353900942260e+00 7.730607142391621167e-01
3.147324866265890808e+00 7.726873374591068933e-01
3.170107378630839357e+00 7.731575455536761066e-01
3.192889890995788349e+00 7.752223706759470145e-01
3.215672403360737341e+00 7.763469650589296389e-01
3.238454915725686334e+00 7.769665000219687645e-01
3.261237428090635326e+00 7.789418985773062243e-01
3.284019940455584319e+00 7.807391328125052876e-01
3.306802452820533311e+00 7.798236198889327841e-01
3.329584965185481416e+00 7.793256208097055771e-01
3.352367477550430408e+00 7.796337589818290725e-01
3.375149989915379400e+00 7.797000043175177364e-01
3.397932502280328393e+00 7.792637070526552412e-01
3.420715014645277385e+00 7.786402643963491466e-01
3.443497527010226378e+00 7.785507186116549239e-01
3.466280039375175370e+00 7.785057867622936500e-01
3.489062551740123475e+00 7.803219898678598332e-01
3.511845064105072467e+00 7.822810026043117704e-01
3.534627576470021459e+00 7.822509464822007264e-01
3.557410088834970452e+00 7.831003332878452294e-01
3.580192601199919444e+00 7.841549203524685874e-01
3.602975113564868437e+00 7.851808620384822524e-01
3.625757625929817429e+00 7.861296300940776582e-01
3.648540138294765534e+00 7.869488812991038973e-01
3.671322650659714526e+00 7.876165934838786908e-01
3.694105163024663518e+00 7.883282042974220083e-01
3.716887675389612511e+00 7.882845441041747003e-01
3.739670187754561503e+00 7.872488596778293157e-01
3.762452700119510496e+00 7.848388527759057043e-01
3.785235212484459488e+00 7.828222512378327780e-01
3.808017724849408481e+00 7.826645393868612022e-01
3.830800237214356585e+00 7.801350696655198202e-01
3.853582749579305577e+00 7.768607406218210887e-01
3.876365261944254570e+00 7.731775211518001623e-01
3.899147774309203562e+00 7.691989992885563954e-01
3.921930286674152555e+00 7.690272859739128997e-01
3.944712799039101547e+00 7.676173372575159082e-01
3.967495311404050540e+00 7.685737021337506469e-01
3.990277823768998644e+00 7.690823513329325678e-01
4.013060336133947636e+00 7.686757392904812747e-01
4.035842848498896629e+00 7.666043306985368400e-01
4.058625360863845621e+00 7.655877740995727931e-01
4.081407873228794614e+00 7.642358446933770200e-01
4.104190385593743606e+00 7.622018969711241709e-01
4.126972897958692599e+00 7.598983581527034570e-01
4.149755410323640703e+00 7.566932548887105314e-01
4.172537922688589695e+00 7.533728018180436692e-01
4.195320435053538688e+00 7.530162347422453273e-01
4.218102947418487680e+00 7.529460552204539914e-01
4.240885459783436673e+00 7.536160325426817241e-01
4.263667972148385665e+00 7.552226110857058750e-01
4.286450484513334658e+00 7.567539764681540104e-01
4.309232996878283650e+00 7.539168984314033040e-01
4.332015509243231755e+00 7.503035140763094635e-01
4.354798021608180747e+00 7.505070452866386965e-01
4.377580533973129739e+00 7.504010739438053967e-01
4.400363046338078732e+00 7.503030372052668096e-01
4.423145558703027724e+00 7.502925195494904997e-01
4.445928071067976717e+00 7.503549896560908206e-01
4.468710583432925709e+00 7.504542185722362646e-01
4.491493095797873814e+00 7.505318823201152512e-01
4.514275608162822806e+00 7.516609407459147185e-01
4.537058120527771798e+00 7.538107548851379347e-01
4.559840632892720791e+00 7.517853511024009672e-01
4.582623145257669783e+00 7.498071045672247692e-01
4.605405657622618776e+00 7.487142221085850702e-01
4.628188169987567768e+00 7.479969815674536449e-01
4.650970682352515873e+00 7.491700975790360761e-01
4.673753194717464865e+00 7.506043004865239343e-01
4.696535707082413857e+00 7.519700856457951499e-01
4.719318219447362850e+00 7.535598412381443456e-01
4.742100731812311842e+00 7.553729314355148716e-01
4.764883244177260835e+00 7.533536872370800719e-01
4.787665756542209827e+00 7.550332667888984828e-01
4.810448268907158820e+00 7.566911884475253647e-01
4.833230781272106924e+00 7.580544567874041295e-01
4.856013293637055916e+00 7.625076640344518042e-01
4.878795806002004909e+00 7.672977806732022010e-01
4.901578318366953901e+00 7.672893691978648345e-01
4.924360830731902894e+00 7.663696836526682210e-01
4.947143343096851886e+00 7.638714092453733340e-01
4.969925855461800879e+00 7.617024805251866315e-01
4.992708367826748983e+00 7.606835793102624255e-01
5.015490880191697975e+00 7.602751922478185875e-01
5.038273392556646968e+00 7.595955317941394114e-01
5.061055904921595960e+00 7.583600516472996933e-01
5.083838417286544953e+00 7.601037041222786783e-01
5.106620929651493945e+00 7.606236260230544444e-01
5.129403442016442938e+00 7.595105030379335487e-01
5.152185954381391042e+00 7.585072855817486248e-01
5.174968466746340034e+00 7.599813337141418934e-01
5.197750979111289027e+00 7.617671627835684856e-01
5.220533491476238019e+00 7.631467772030793295e-01
5.243316003841187012e+00 7.640360357264649460e-01
5.266098516206136004e+00 7.614836497022359207e-01
5.288881028571084109e+00 7.611449917833763568e-01
5.311663540936033101e+00 7.607084295901567206e-01
5.334446053300982094e+00 7.596068309885690706e-01
5.357228565665931086e+00 7.583517858825586933e-01
5.380011078030880078e+00 7.570665389438407944e-01
5.402793590395829071e+00 7.572998083622526355e-01
5.425576102760778063e+00 7.573796577690774523e-01
5.448358615125726168e+00 7.568484764131255815e-01
5.471141127490675160e+00 7.559028411353527765e-01
5.493923639855624153e+00 7.550633626502631923e-01
5.516706152220573145e+00 7.516051600803308474e-01
5.539488664585522137e+00 7.496222243132343310e-01
5.562271176950471130e+00 7.472864966994279268e-01
5.585053689315420122e+00 7.446080975021521775e-01
5.607836201680368227e+00 7.433934274777613815e-01
5.630618714045317219e+00 7.424045558921124055e-01
5.653401226410266212e+00 7.428787511584556968e-01
5.676183738775215204e+00 7.421753796168175654e-01
5.698966251140164196e+00 7.410131786535470999e-01
5.721748763505113189e+00 7.402279972352416859e-01
5.744531275870062181e+00 7.399480739331475432e-01
5.767313788235011174e+00 7.398744106034604862e-01
5.790096300599959278e+00 7.393412290384127061e-01
5.812878812964908271e+00 7.377874374705374327e-01
5.835661325329857263e+00 7.400879693521053015e-01
5.858443837694806255e+00 7.420104882073690344e-01
5.881226350059755248e+00 7.431050264682405038e-01
5.904008862424704240e+00 7.421246060971826708e-01
5.926791374789653233e+00 7.388732993277145056e-01
5.949573887154601337e+00 7.369307121494017565e-01
5.972356399519550330e+00 7.371148638504102513e-01
5.995138911884499322e+00 7.360542761584989435e-01
6.017921424249448314e+00 7.355419047158999746e-01
6.040703936614397307e+00 7.347343898370924942e-01
6.063486448979346299e+00 7.363671565482142745e-01
6.086268961344295292e+00 7.376281890350947501e-01
6.109051473709243396e+00 7.382200654776542859e-01
6.131833986074192389e+00 7.394067325747015751e-01
6.154616498439141381e+00 7.407442233854362179e-01
6.177399010804090373e+00 7.417876437198084316e-01
6.200181523169039366e+00 7.426282746432514292e-01
6.222964035533988358e+00 7.425315095608266969e-01
6.245746547898937351e+00 7.425910919483347250e-01
6.268529060263886343e+00 7.432595856717628680e-01
6.291311572628834448e+00 7.446136609976509169e-01
6.314094084993783440e+00 7.443862862351842136e-01
6.336876597358732432e+00 7.447098564841079238e-01
6.359659109723681425e+00 7.460983724964167507e-01
6.382441622088630417e+00 7.475929658229018004e-01
6.405224134453579410e+00 7.493727147865333338e-01
6.428006646818528402e+00 7.510422535536181998e-01
6.450789159183476507e+00 7.527313175406201706e-01
6.473571671548425499e+00 7.537500597985301587e-01
6.496354183913374492e+00 7.532660621829747605e-01
6.519136696278323484e+00 7.519785103675503679e-01
6.541919208643272476e+00 7.501678310182293696e-01
6.564701721008221469e+00 7.484793631200308273e-01
6.587484233373170461e+00 7.485720483057564101e-01
6.610266745738118566e+00 7.485284940838519141e-01
6.633049258103067558e+00 7.482814748837074426e-01
6.655831770468016551e+00 7.492032268700893338e-01
6.678614282832965543e+00 7.502717889055487976e-01
6.701396795197914535e+00 7.503257813047223834e-01
6.724179307562863528e+00 7.495497266683184279e-01
6.746961819927812520e+00 7.508861047799533228e-01
6.769744332292761513e+00 7.522788596459756283e-01
6.792526844657709617e+00 7.524622298083307737e-01
6.815309357022658610e+00 7.522783297892614573e-01
6.838091869387607602e+00 7.519869615821412889e-01
6.860874381752556594e+00 7.517348557575409540e-01
6.883656894117505587e+00 7.522689645718385609e-01
6.906439406482454579e+00 7.533370629826731113e-01
6.929221918847403572e+00 7.540299963470421529e-01
6.952004431212351676e+00 7.538898492461451051e-01
6.974786943577300669e+00 7.527774813068419668e-01
6.997569455942249661e+00 7.515149917139976044e-01
7.020351968307198653e+00 7.501361720795578503e-01
7.043134480672147646e+00 7.483497866605813842e-01
7.065916993037096638e+00 7.461774403645882181e-01
7.088699505402045631e+00 7.434165822161703518e-01
7.111482017766993735e+00 7.410648661760139699e-01
7.134264530131942728e+00 7.387114678407902257e-01
7.157047042496891720e+00 7.370561822193163470e-01
7.179829554861840712e+00 7.358818872765449104e-01
7.202612067226789705e+00 7.357361236944777172e-01
7.225394579591738697e+00 7.359716979895961630e-01
7.248177091956687690e+00 7.365980151185765878e-01
7.270959604321635794e+00 7.369189625767650353e-01
7.293742116686584787e+00 7.371756251691072848e-01
7.316524629051533779e+00 7.366771492188373127e-01
7.339307141416482771e+00 7.365771387640384082e-01
7.362089653781431764e+00 7.368912775634498535e-01
7.384872166146380756e+00 7.374928901231323497e-01
7.407654678511329749e+00 7.405999301557508741e-01
7.430437190876278741e+00 7.416971971787003071e-01
7.453219703241226846e+00 7.408115549273889267e-01
7.476002215606175838e+00 7.406711693909704408e-01
7.498784727971124831e+00 7.413701431218809867e-01
7.521567240336073823e+00 7.418753614988387035e-01
7.544349752701022815e+00 7.419154848985189954e-01
7.567132265065971808e+00 7.421015573301164014e-01
7.589914777430920800e+00 7.404663797709452044e-01
7.612697289795868905e+00 7.407269765493900149e-01
7.635479802160817897e+00 7.406303836703975740e-01
7.658262314525766890e+00 7.404954953973885701e-01
7.681044826890715882e+00 7.403785162813185661e-01
7.703827339255664874e+00 7.411549683102580666e-01
7.726609851620613867e+00 7.430895149129332911e-01
7.749392363985562859e+00 7.448010713174515462e-01
7.772174876350510964e+00 7.483804256250781162e-01
7.794957388715459956e+00 7.541439420334236088e-01
7.817739901080408949e+00 7.538184510539112093e-01
7.840522413445357941e+00 7.518840899010859058e-01
7.863304925810306933e+00 7.507633767185345475e-01
7.886087438175255926e+00 7.501298402918236130e-01
7.908869950540204918e+00 7.500574353718327814e-01
7.931652462905153911e+00 7.493746355171221341e-01
7.954434975270102015e+00 7.481542430402182697e-01
7.977217487635051008e+00 7.472595402390946884e-01
8.000000000000000000e+00 7.465285499162306326e-01


==> Figures/FigsData/sample_figures/fine_q1_conf_83.txt <==
1.184788478847884630e+00 4.143066283602918620e-01
1.207581828416955272e+00 4.094987085359454992e-01
1.230375177986025914e+00 4.042824811276624630e-01
1.253168527555096556e+00 3.972621975789855098e-01
1.275961877124167199e+00 3.872130411094474312e-01
1.298755226693237619e+00 3.754177948240452478e-01
1.321548576262308261e+00 3.643525851194215903e-01
1.344341925831378903e+00 3.507481960691695155e-01
1.367135275400449546e+00 3.348691321450008029e-01
1.389928624969520188e+00 3.165317450097855367e-01
1.412721974538590830e+00 2.971137680916990931e-01
1.435515324107661472e+00 2.894336009911991914e-01
1.458308673676732115e+00 2.896833754462573296e-01
1.481102023245802535e+00 2.922493655416226188e-01
1.503895372814873177e+00 2.938522880733189790e-01
1.526688722383943819e+00 2.920013925993927284e-01
1.549482071953014461e+00 2.929131700331303323e-01
1.572275421522085104e+00 2.970727571820226398e-01
1.595068771091155746e+00 2.915027974313620929e-01
1.617862120660226388e+00 2.899302886750588781e-01
1.640655470229297030e+00 2.912484662085621512e-01
1.663448819798367673e+00 3.027452971925458369e-01
1.686242169367438315e+00 3.091750024476128678e-01
1.709035518936508957e+00 3.135172841915496722e-01
1.731828868505579599e+00 3.215217236011194135e-01
1.754622218074650242e+00 3.343896118186802102e-01
1.777415567643720662e+00 3.446158464020926404e-01
1.800208917212791304e+00 3.521807166815899004e-01
1.823002266781861946e+00 3.718848162253262091e-01
1.845795616350932589e+00 3.923179986077555137e-01
1.868588965920003009e+00 4.025472003887673456e-01
1.891382315489073651e+00 3.974132067425229509e-01
1.914175665058144293e+00 3.984705888013134745e-01
1.936969014627214936e+00 3.973707122340467968e-01
1.959762364196285578e+00 3.916763421268999457e-01
1.982555713765356220e+00 3.880938749110777186e-01
2.005349063334426862e+00 3.961715405185452510e-01
2.028142412903497505e+00 4.220226137746693751e-01
2.050935762472568147e+00 4.274816215293834598e-01
2.073729112041638789e+00 4.365015843173246091e-01
2.096522461610709431e+00 4.464991327429028711e-01
2.119315811179780074e+00 4.626994223000349682e-01
2.142109160748850716e+00 4.700352355219980516e-01
2.164902510317921358e+00 4.777670106664577143e-01
2.187695859886991556e+00 4.884456898980969464e-01
2.210489209456062198e+00 4.914612104297610418e-01
2.233282559025132841e+00 4.823864604575750503e-01
2.256075908594203483e+00 4.712684770242204224e-01
2.278869258163274125e+00 4.368726959599267823e-01
2.301662607732344767e+00 4.113186603777644335e-01
2.324455957301415410e+00 3.974696894682530623e-01
2.347249306870486052e+00 3.906840264726090250e-01
2.370042656439556694e+00 3.959760233910178395e-01
2.392836006008627336e+00 4.229102297422410173e-01
2.415629355577697979e+00 4.161969451737521086e-01
2.438422705146768621e+00 4.012426931584895384e-01
2.461216054715839263e+00 3.910049076987082151e-01
2.484009404284909905e+00 3.867058622626473596e-01
2.506802753853980548e+00 3.817111149608858334e-01
2.529596103423051190e+00 3.795452726560590850e-01
2.552389452992121832e+00 3.845997877951784494e-01
2.575182802561192474e+00 3.934223259714212384e-01
2.597976152130263117e+00 3.991962805570358763e-01
2.620769501699333759e+00 4.012843398962230301e-01
2.643562851268404401e+00 4.015513876801629078e-01
2.666356200837475043e+00 3.944198342215110009e-01
2.689149550406545686e+00 3.949705672902155684e-01
2.711942899975616328e+00 3.951315377599793344e-01
2.734736249544686970e+00 3.973548165326217796e-01
2.757529599113757168e+00 4.137197590636810807e-01
2.780322948682827811e+00 4.151732620019825126e-01
2.803116298251898453e+00 4.220771890162285378e-01
2.825909647820969095e+00 4.297922206885205210e-01
2.848702997390039737e+00 4.345062499031165926e-01
2.871496346959110380e+00 4.390926896209413899e-01
2.894289696528181022e+00 4.301509336840111941e-01
2.917083046097251664e+00 4.142293752513663829e-01
2.939876395666322306e+00 3.780422811006545203e-01
2.962669745235392504e+00 3.475724468671415046e-01
2.985463094804463147e+00 3.389917352952442897e-01
3.008256444373533789e+00 3.240517894112642239e-01
3.031049793942604431e+00 3.048276340792199779e-01
3.053843143511675073e+00 2.843920143559054425e-01
3.076636493080745716e+00 2.772716938595938263e-01
3.099429842649816358e+00 2.658701311128173206e-01
3.122223192218887000e+00 2.601767147477560549e-01
3.145016541787957642e+00 2.688105179624126206e-01
3.167809891357028285e+00 2.865105934418286093e-01
3.190603240926098927e+00 2.914681448022555799e-01
3.213396590495169569e+00 2.896933367524836545e-01
3.236189940064240211e+00 2.869905376535205610e-01
3.258983289633310854e+00 3.011992812719509471e-01
3.281776639202381496e+00 3.299691232237322858e-01
3.304569988771452138e+00 3.327964386505245509e-01
3.327363338340522780e+00 3.327059391237449093e-01
3.350156687909593423e+00 3.416585041376440923e-01
3.372950037478664065e+00 3.538447846781010986e-01
3.395743387047734707e+00 3.621352407419778929e-01
3.418536736616805349e+00 3.682420513154318620e-01
3.441330086185875992e+00 3.739079151313565719e-01
3.464123435754946634e+00 3.756855844073849759e-01
3.486916785324016832e+00 3.699709737737569837e-01
3.509710134893087474e+00 3.713186113405679833e-01
3.532503484462158116e+00 3.746826716188107476e-01
3.555296834031228759e+00 3.781310850859488371e-01
3.578090183600299401e+00 3.836160558196570758e-01
3.600883533169370043e+00 3.888568685794774327e-01
3.623676882738440685e+00 3.935877472375839403e-01
3.646470232307511328e+00 3.975402663825800542e-01
3.669263581876581970e+00 4.003947104731375162e-01
3.692056931445652612e+00 3.996325645754805200e-01
3.714850281014723254e+00 3.805998994599359975e-01
3.737643630583793897e+00 3.464969437087264126e-01
3.760436980152864539e+00 2.794985756578926006e-01
3.783230329721935181e+00 2.486376011979819500e-01
3.806023679291005823e+00 2.462461459042630807e-01
3.828817028860076466e+00 2.338330866901427996e-01
3.851610378429147108e+00 2.289776917042071203e-01
3.874403727998217750e+00 2.345457439706967184e-01
3.897197077567287948e+00 2.411590975628937761e-01
3.919990427136358591e+00 2.397921732116872207e-01
3.942783776705429233e+00 2.321055418592744557e-01
3.965577126274499875e+00 2.297567930167174755e-01
3.988370475843570517e+00 2.281428494653664485e-01
4.011163825412641160e+00 2.286143159696317761e-01
4.033957174981711802e+00 2.293597183951211482e-01
4.056750524550782444e+00 2.312326559083567323e-01
4.079543874119853086e+00 2.288259407412698287e-01
4.102337223688923729e+00 2.266125173035109519e-01
4.125130573257994371e+00 2.224121311876278151e-01
4.147923922827065013e+00 2.106319328329079310e-01
4.170717272396135655e+00 1.942075403785191723e-01
4.193510621965206298e+00 1.964564642161272801e-01
4.216303971534276940e+00 1.993470445345909559e-01
4.239097321103347582e+00 1.998081258472585997e-01
4.261890670672418224e+00 1.958171391048140197e-01
4.284684020241488867e+00 1.917801607995798241e-01
4.307477369810559509e+00 2.110620705134682584e-01
4.330270719379630151e+00 2.525243121390784440e-01
4.353064068948700793e+00 2.752465814980497028e-01
4.375857418517771436e+00 2.864190342016206259e-01
4.398650768086842078e+00 2.947333338176348905e-01
4.421444117655912720e+00 3.007675540212481069e-01
4.444237467224983362e+00 3.044374475949077619e-01
4.467030816794054005e+00 3.057046529125082568e-01
4.489824166363124647e+00 3.045687460886782327e-01
4.512617515932195289e+00 2.872089445911000238e-01
4.535410865501265931e+00 2.550043594754060061e-01
4.558204215070336573e+00 2.633840434099483652e-01
4.580997564639407216e+00 2.711050094774390962e-01
4.603790914208477858e+00 2.738808228316143012e-01
4.626584263777548500e+00 2.735352502826349230e-01
4.649377613346619142e+00 2.731072320289312794e-01
4.672170962915689785e+00 2.710333728496837624e-01
4.694964312484760427e+00 2.677556792158500842e-01
4.717757662053831069e+00 2.644506449755654742e-01
4.740551011622900823e+00 2.597171170338880009e-01
4.763344361191971466e+00 2.134013879065131958e-01
4.786137710761042108e+00 1.791950041246983538e-01
4.808931060330112750e+00 1.762634128965582248e-01
4.831724409899183392e+00 1.621302268455679929e-01
4.854517759468254035e+00 1.627122214604084238e-01
4.877311109037324677e+00 1.706787231292438145e-01
4.900104458606395319e+00 1.720875061608695411e-01
4.922897808175465961e+00 1.825533419504280497e-01
4.945691157744536604e+00 1.619765683984596416e-01
4.968484507313607246e+00 1.431329561585297228e-01
4.991277856882677888e+00 1.274716633438834901e-01
5.014071206451748530e+00 1.149176622437949602e-01
5.036864556020819172e+00 1.079916931902396016e-01
5.059657905589889815e+00 1.046511585501057606e-01
5.082451255158960457e+00 1.118333663106320097e-01
5.105244604728031099e+00 1.189339761371766002e-01
5.128037954297101741e+00 1.225336107105378103e-01
5.150831303866171496e+00 1.304142755916782859e-01
5.173624653435242138e+00 1.469533290390127034e-01
5.196418003004312780e+00 1.666281804921269094e-01
5.219211352573383422e+00 1.852756397764725449e-01
5.242004702142454065e+00 2.036492691109368369e-01
5.264798051711524707e+00 1.823370544397053816e-01
5.287591401280595349e+00 2.005058411684729203e-01
5.310384750849665991e+00 2.174510827728873830e-01
5.333178100418736634e+00 2.228281746795912621e-01
5.355971449987807276e+00 2.242098290474517919e-01
5.378764799556877918e+00 2.240502362051448593e-01
5.401558149125948560e+00 2.256693723522946726e-01
5.424351498695019203e+00 2.255999611227388346e-01
5.447144848264089845e+00 2.144918330242676641e-01
5.469938197833160487e+00 1.912558145952406585e-01
5.492731547402231129e+00 1.701687890275299653e-01
5.515524896971301771e+00 1.558407216770693049e-01
5.538318246540372414e+00 1.524633090096295662e-01
5.561111596109443056e+00 1.554506411641000119e-01
5.583904945678513698e+00 1.530752935144917837e-01
5.606698295247584340e+00 1.591114212022760599e-01
5.629491644816654983e+00 1.772000935958616408e-01
5.652284994385725625e+00 1.738495976495014750e-01
5.675078343954796267e+00 1.703870899937666161e-01
5.697871693523866909e+00 1.650963647314717120e-01
5.720665043092937552e+00 1.599882280928787148e-01
5.743458392662008194e+00 1.578946582438641721e-01
5.766251742231078836e+00 1.510879069509962758e-01
5.789045091800149478e+00 1.437988800768941200e-01
5.811838441369220121e+00 1.515206939151274579e-01
5.834631790938290763e+00 1.506382705433546576e-01
5.857425140507361405e+00 1.522907876634970181e-01
5.880218490076432047e+00 1.583830801629828589e-01
5.903011839645502690e+00 1.481866235269064802e-01
5.925805189214573332e+00 1.308392206764397159e-01
5.948598538783643974e+00 1.232613159217740284e-01
5.971391888352714616e+00 1.359444960887763454e-01
5.994185237921785259e+00 1.470030295988015157e-01
6.016978587490855901e+00 1.621201595679987451e-01
6.039771937059926543e+00 1.741125125510708527e-01
6.062565286628997185e+00 1.922435734817897757e-01
6.085358636198067828e+00 1.919314878771457566e-01
6.108151985767138470e+00 1.709775623160336711e-01
6.130945335336209112e+00 1.553488027036372676e-01
6.153738684905279754e+00 1.404316406583663301e-01
6.176532034474350397e+00 1.272926777458380787e-01
6.199325384043421039e+00 1.173663420626437359e-01
6.222118733612491681e+00 1.173240594968533168e-01
6.244912083181562323e+00 1.182999495930050493e-01
6.267705432750632966e+00 1.272059931874004457e-01
6.290498782319703608e+00 1.478214462795029993e-01
6.313292131888774250e+00 1.471750210882198928e-01
6.336085481457844892e+00 1.450017607893947513e-01
6.358878831026915535e+00 1.374255515762143887e-01
6.381672180595986177e+00 1.307210626291805955e-01
6.404465530165056819e+00 1.235904629126142185e-01
6.427258879734127461e+00 1.192699052939580895e-01
6.450052229303198104e+00 1.167933550119441000e-01
6.472845578872268746e+00 1.217324673587181216e-01
6.495638928441339388e+00 1.371413364347354724e-01
6.518432278010410030e+00 1.542855922209908082e-01
6.541225627579480673e+00 1.705414902402746513e-01
6.564018977148551315e+00 1.845951977841399083e-01
6.586812326717621957e+00 1.838298727461978865e-01
6.609605676286690823e+00 1.823457440898177406e-01
6.632399025855761465e+00 1.778569039787423200e-01
6.655192375424832107e+00 1.763866575682733195e-01
6.677985724993902750e+00 1.785539834718997687e-01
6.700779074562973392e+00 1.441768798567804044e-01
6.723572424132044034e+00 7.487723812497892872e-02
6.746365773701114676e+00 7.990409474361892528e-02
6.769159123270185319e+00 7.193822890284051752e-02
6.791952472839255961e+00 7.647984274264685300e-02
6.814745822408326603e+00 8.110114703226378730e-02
6.837539171977397245e+00 8.660222541008266717e-02
6.860332521546467888e+00 9.304560096837521943e-02
6.883125871115538530e+00 9.577510484573226179e-02
6.905919220684609172e+00 9.790682437816666805e-02
6.928712570253679814e+00 1.064616789424125409e-01
6.951505919822750457e+00 1.069383380424766550e-01
6.974299269391821099e+00 1.075921812277580436e-01
6.997092618960891741e+00 1.096046829995050986e-01
7.019885968529962383e+00 1.129534834043799396e-01
7.042679318099033026e+00 1.109007125223562262e-01
7.065472667668103668e+00 1.042855574173309208e-01
7.088266017237174310e+00 9.934390175832896741e-02
7.111059366806244952e+00 8.211380918437871657e-02
7.133852716375315595e+00 5.928366099840320924e-02
7.156646065944386237e+00 4.250331080343738854e-02
7.179439415513456879e+00 2.793988110054401730e-02
7.202232765082527521e+00 2.532535613016106968e-02
7.225026114651598164e+00 2.849877396264677287e-02
7.247819464220668806e+00 2.674463032472729207e-02
7.270612813789739448e+00 2.071252954797075940e-02
7.293406163358810090e+00 1.595897302249782435e-02
7.316199512927880733e+00 1.705609433485089088e-02
7.338992862496951375e+00 2.273128362894494270e-02
7.361786212066022017e+00 3.686637716410612331e-02
7.384579561635092659e+00 5.443250486618078643e-02
7.407372911204163302e+00 8.427943954651972991e-02
7.430166260773233944e+00 9.789866458476859101e-02
7.452959610342304586e+00 9.519120274672077109e-02
7.475752959911375228e+00 9.055082361539390501e-02
7.498546309480445871e+00 1.009896367125299177e-01
7.521339659049516513e+00 1.105894746884548141e-01
7.544133008618587155e+00 1.089913208671859923e-01
7.566926358187657797e+00 1.066905770429324996e-01
7.589719707756728440e+00 1.106195705498195236e-01
7.612513057325799082e+00 9.455961354343445091e-02
7.635306406894869724e+00 8.783255270037715334e-02
7.658099756463940366e+00 8.171948981769594500e-02
7.680893106033011009e+00 7.497462578904279251e-02
7.703686455602081651e+00 6.499233723683250918e-02
7.726479805171152293e+00 5.557487594192367375e-02
7.749273154740222935e+00 5.528006366616144973e-02
7.772066504309293578e+00 8.988235638480146505e-02
7.794859853878364220e+00 1.566596682144850705e-01
7.817653203447434862e+00 1.638685807534052685e-01
7.840446553016505504e+00 1.623798953292832081e-01
7.863239902585576147e+00 1.398813314750330106e-01
7.886033252154646789e+00 1.124257461170701244e-01
7.908826601723717431e+00 8.891536788144771553e-02
7.931619951292788073e+00 6.235322691491229641e-02
7.954413300861858716e+00 3.469332880796671681e-02
7.977206650430929358e+00 1.115274873963689739e-02
8.000000000000000000e+00 -1.173367022938309745e-02


==> Figures/FigsData/sample_figures/fine_q2_34.txt <==
1.198559855985598332e+00 7.222901353089257181e-01
1.221307147437151519e+00 7.204571224991025424e-01
1.244054438888704706e+00 7.197411006284137880e-01
1.266801730340257892e+00 7.225162251688604931e-01
1.289549021791811079e+00 7.286924999575417061e-01
1.312296313243364265e+00 7.135187812912714422e-01
1.335043604694917452e+00 7.072049556995926300e-01
1.357790896146470638e+00 7.036399207696664160e-01
1.380538187598023825e+00 7.010630156259893830e-01
1.403285479049577011e+00 6.911628548644749293e-01
1.426032770501130198e+00 6.778765123069012688e-01
1.448780061952683385e+00 6.633100359279013869e-01
1.471527353404236571e+00 6.625623551185411131e-01
1.494274644855789758e+00 6.693991227942664990e-01
1.517021936307342944e+00 6.829129328392318232e-01
1.539769227758896131e+00 7.013839233449242760e-01
1.562516519210449317e+00 7.216297219003886543e-01
1.585263810662002504e+00 7.482733283367272170e-01
1.608011102113555690e+00 7.714609708477507821e-01
1.630758393565108877e+00 7.910549396734475325e-01
1.653505685016662063e+00 8.077989416978215154e-01
1.676252976468215250e+00 8.359767085107755458e-01
1.699000267919768437e+00 8.911211751379488621e-01
1.721747559371321401e+00 9.469836770913249158e-01
1.744494850822874810e+00 9.874048628681498796e-01
1.767242142274427774e+00 1.025595404864005467e+00
1.789989433725981183e+00 1.061079008255318534e+00
1.812736725177534147e+00 1.106131439758359924e+00
1.835484016629087556e+00 1.133514951356778377e+00
1.858231308080640520e+00 1.149870488931161283e+00
1.880978599532193929e+00 1.151181380934844789e+00
1.903725890983746893e+00 1.155539293451849581e+00
1.926473182435300302e+00 1.162560239321419164e+00
1.949220473886853267e+00 1.150871308785714531e+00
1.971967765338406675e+00 1.138316353943540360e+00
1.994715056789959640e+00 1.127316978935652081e+00
2.017462348241513048e+00 1.140710723449187114e+00
2.040209639693066013e+00 1.152768964114665895e+00
2.062956931144619421e+00 1.159396173459938506e+00
2.085704222596172386e+00 1.159552401712110381e+00
2.108451514047725794e+00 1.155472478520193080e+00
2.131198805499278759e+00 1.150085981656812750e+00
2.153946096950832167e+00 1.137886083798801629e+00
2.176693388402385132e+00 1.120585732224552711e+00
2.199440679853938541e+00 1.095873162090158282e+00
2.222187971305491505e+00 1.084914294628067655e+00
2.244935262757044470e+00 1.081135118107111159e+00
2.267682554208597878e+00 1.076106870614596644e+00
2.290429845660151287e+00 1.073634002836746149e+00
2.313177137111704251e+00 1.085484513177435772e+00
2.335924428563257216e+00 1.084383272229130224e+00
2.358671720014810624e+00 1.083251392316327832e+00
2.381419011466364033e+00 1.107124775386825632e+00
2.404166302917916997e+00 1.148092157334239971e+00
2.426913594369469962e+00 1.158325333040608029e+00
2.449660885821023371e+00 1.166788469407631812e+00
2.472408177272576779e+00 1.183177811840378402e+00
2.495155468724129744e+00 1.197102658231358419e+00
2.517902760175682708e+00 1.207653297588019203e+00
2.540650051627236117e+00 1.203455931655406985e+00
2.563397343078789525e+00 1.195999019681420972e+00
2.586144634530342490e+00 1.182103050481363216e+00
2.608891925981895454e+00 1.177153367493141589e+00
2.631639217433448863e+00 1.170651124853905101e+00
2.654386508885002272e+00 1.164509396722987589e+00
2.677133800336555236e+00 1.151959952390640751e+00
2.699881091788108201e+00 1.139606290114178577e+00
2.722628383239661609e+00 1.127470001554703227e+00
2.745375674691215018e+00 1.111604011844956608e+00
2.768122966142767982e+00 1.101119114460106019e+00
2.790870257594320947e+00 1.119360120659014468e+00
2.813617549045874355e+00 1.140865547581066730e+00
2.836364840497427764e+00 1.159946323686257497e+00
2.859112131948980728e+00 1.182602096027600913e+00
2.881859423400533693e+00 1.199140646111056752e+00
2.904606714852087102e+00 1.208162330933318929e+00
2.927354006303640510e+00 1.208420318167446661e+00
2.950101297755193475e+00 1.205981467190645695e+00
2.972848589206746439e+00 1.202514217317318890e+00
2.995595880658299848e+00 1.199329328086971458e+00
3.018343172109853256e+00 1.192052408438788014e+00
3.041090463561406221e+00 1.169616473648152244e+00
3.063837755012959185e+00 1.147062910666971636e+00
3.086585046464512594e+00 1.138380731534311741e+00
3.109332337916066002e+00 1.134786713442120565e+00
3.132079629367618967e+00 1.134971077085814795e+00
3.154826920819171931e+00 1.130776678350801756e+00
3.177574212270725340e+00 1.127259568960672143e+00
3.200321503722278305e+00 1.125387823625043415e+00
3.223068795173831713e+00 1.123123348492874429e+00
3.245816086625384678e+00 1.125425258001899298e+00
3.268563378076938086e+00 1.142552028516587104e+00
3.291310669528491051e+00 1.141101254340363580e+00
3.314057960980044459e+00 1.149765736258770543e+00
3.336805252431597424e+00 1.158652943446977224e+00
3.359552543883150832e+00 1.169192137898612094e+00
3.382299835334703797e+00 1.171271454602015538e+00
3.405047126786257206e+00 1.170422438696070877e+00
3.427794418237810170e+00 1.168020253803890185e+00
3.450541709689363579e+00 1.166842196878448146e+00
3.473289001140916543e+00 1.161844323422073222e+00
3.496036292592469952e+00 1.168381536604444548e+00
3.518783584044022916e+00 1.178216021626238064e+00
3.541530875495576325e+00 1.176738436700277779e+00
3.564278166947129289e+00 1.164461550661698208e+00
3.587025458398682698e+00 1.159649074069610153e+00
3.609772749850235662e+00 1.153284435219042781e+00
3.632520041301789071e+00 1.145588875780996219e+00
3.655267332753342036e+00 1.136825284164204586e+00
3.678014624204895444e+00 1.127617275228405713e+00
3.700761915656448409e+00 1.118764111334084266e+00
3.723509207108001817e+00 1.117764298207287954e+00
3.746256498559554782e+00 1.117592810081747823e+00
3.769003790011108190e+00 1.125516472835242920e+00
3.791751081462661155e+00 1.132273682525336334e+00
3.814498372914214563e+00 1.144126921628104032e+00
3.837245664365767528e+00 1.162601488666616945e+00
3.859992955817320937e+00 1.180370180590517570e+00
3.882740247268873901e+00 1.194287847423020521e+00
3.905487538720427310e+00 1.200664725963685120e+00
3.928234830171980274e+00 1.202402523521972633e+00
3.950982121623533683e+00 1.201154181103396557e+00
3.973729413075086647e+00 1.197760660791845844e+00
3.996476704526640056e+00 1.187323834657388000e+00
4.019223995978192576e+00 1.165595311565835956e+00
4.041971287429745985e+00 1.141929632327291388e+00
4.064718578881299393e+00 1.130038985340503510e+00
4.087465870332852802e+00 1.112212631759683878e+00
4.110213161784406211e+00 1.092002889953618716e+00
4.132960453235958731e+00 1.070755688701215291e+00
4.155707744687512140e+00 1.044175466374309025e+00
4.178455036139064660e+00 1.030249944416018471e+00
4.201202327590618069e+00 1.035160987603359395e+00
4.223949619042171477e+00 1.046928456150521436e+00
4.246696910493724886e+00 1.072403556328690888e+00
4.269444201945278294e+00 1.104072880191733885e+00
4.292191493396831703e+00 1.132635548168276163e+00
4.314938784848384223e+00 1.159225718554991236e+00
4.337686076299937632e+00 1.161092191816313957e+00
4.360433367751490152e+00 1.160735068390965630e+00
4.383180659203043561e+00 1.158421555019900850e+00
4.405927950654596970e+00 1.147913410171716109e+00
4.428675242106150378e+00 1.135419945201221026e+00
4.451422533557703787e+00 1.121153977057660622e+00
4.474169825009257195e+00 1.107022552780245084e+00
4.496917116460809716e+00 1.093388054622210337e+00
4.519664407912363124e+00 1.061310873553437784e+00
4.542411699363915645e+00 1.035026218548111165e+00
4.565158990815469053e+00 1.020631005105547828e+00
4.587906282267022462e+00 1.007700077185419207e+00
4.610653573718575871e+00 9.969089756054516638e-01
4.633400865170129279e+00 9.882235312307905417e-01
4.656148156621682688e+00 9.811528980478498863e-01
4.678895448073235208e+00 9.765449527706389077e-01
4.701642739524788617e+00 9.699222604538546566e-01
4.724390030976341137e+00 9.734264016009051002e-01
4.747137322427894546e+00 9.797670511887386358e-01
4.769884613879447954e+00 1.000133968365852555e+00
4.792631905331001363e+00 1.022179630570460018e+00
4.815379196782554772e+00 1.022352734758978254e+00
4.838126488234108180e+00 1.015830026404157094e+00
4.860873779685660701e+00 1.007655622207100476e+00
4.883621071137214109e+00 1.004663574327874009e+00
4.906368362588766630e+00 1.003346741305783052e+00
4.929115654040320038e+00 1.007552935975895014e+00
4.951862945491873447e+00 1.011420651553788908e+00
4.974610236943426855e+00 1.010309727474031805e+00
4.997357528394980264e+00 9.930766147168106350e-01
5.020104819846533672e+00 9.745530094394015963e-01
5.042852111298086193e+00 9.612002890819606460e-01
5.065599402749639601e+00 9.515722229895885453e-01
5.088346694201192122e+00 9.389584076896795306e-01
5.111093985652745531e+00 9.459852945776567879e-01
5.133841277104298939e+00 9.504844139089869692e-01
5.156588568555852348e+00 9.573693919224925963e-01
5.179335860007405756e+00 9.751276854083775758e-01
5.202083151458958277e+00 9.943793204342603609e-01
5.224830442910511685e+00 1.014786327895009777e+00
5.247577734362065094e+00 1.035575746192791025e+00
5.270325025813618502e+00 1.048945408718667371e+00
5.293072317265171023e+00 1.066757628371636679e+00
5.315819608716724431e+00 1.070287560294249207e+00
5.338566900168277840e+00 1.071745288839846211e+00
5.361314191619831249e+00 1.071415572253038295e+00
5.384061483071383769e+00 1.071761369991121260e+00
5.406808774522937178e+00 1.076865492965104476e+00
5.429556065974490586e+00 1.084926004461450821e+00
5.452303357426043995e+00 1.098448729345631980e+00
5.475050648877596515e+00 1.107488204107072383e+00
5.497797940329149924e+00 1.113578933529251414e+00
5.520545231780703332e+00 1.129185783566517109e+00
5.543292523232256741e+00 1.129258029529493612e+00
5.566039814683809261e+00 1.123607346108429716e+00
5.588787106135362670e+00 1.103030546063625827e+00
5.611534397586916079e+00 1.098917334623640940e+00
5.634281689038468599e+00 1.086201660993642237e+00
5.657028980490022008e+00 1.070524631434585316e+00
5.679776271941575416e+00 1.063715495786503595e+00
5.702523563393128825e+00 1.067165127924084356e+00
5.725270854844681345e+00 1.072020655374198439e+00
5.748018146296234754e+00 1.075358156584643732e+00
5.770765437747788162e+00 1.077719145117298050e+00
5.793512729199341571e+00 1.074526639196684563e+00
5.816260020650894091e+00 1.062398801851800023e+00
5.839007312102447500e+00 1.060208493413196562e+00
5.861754603554000909e+00 1.052170567059291573e+00
5.884501895005554317e+00 1.040497995849636759e+00
5.907249186457106838e+00 1.023962412963780100e+00
5.929996477908660246e+00 9.945231566625297726e-01
5.952743769360213655e+00 9.756656820463154300e-01
5.975491060811767063e+00 9.789901090423385188e-01
5.998238352263319584e+00 9.895051022885539282e-01
6.020985643714872992e+00 9.899469034400347756e-01
6.043732935166426401e+00 9.905985874592059259e-01
6.066480226617979810e+00 9.768309694249459607e-01
6.089227518069532330e+00 9.572122033050262102e-01
6.111974809521085739e+00 9.633997243024655655e-01
6.134722100972639147e+00 9.727538544736136217e-01
6.157469392424192556e+00 9.818915249306069404e-01
6.180216683875745076e+00 9.856214843860262587e-01
6.202963975327298485e+00 9.873228211791700293e-01
6.225711266778851893e+00 9.851113847040893212e-01
6.248458558230405302e+00 9.833758589064638400e-01
6.271205849681957822e+00 9.769767263838042837e-01
6.293953141133511231e+00 9.676579575251178511e-01
6.316700432585064640e+00 9.672080694355369435e-01
6.339447724036618048e+00 9.692717156266188461e-01
6.362195015488170569e+00 9.743572538763527469e-01
6.384942306939723977e+00 9.809578975306187942e-01
6.407689598391277386e+00 9.980901719319250631e-01
6.430436889842830794e+00 1.018880702928806059e+00
6.453184181294383315e+00 1.040957355127983375e+00
6.475931472745936723e+00 1.060422515786466180e+00
6.498678764197490132e+00 1.070349990661596085e+00
6.521426055649043541e+00 1.069793906040078291e+00
6.544173347100596061e+00 1.063041782974440963e+00
6.566920638552149470e+00 1.056334856686522050e+00
6.589667930003702878e+00 1.052419546729278288e+00
6.612415221455256287e+00 1.046477561333183592e+00
6.635162512906808807e+00 1.043978849794099606e+00
6.657909804358362216e+00 1.051891822688386435e+00
6.680657095809915624e+00 1.049826123302536995e+00
6.703404387261469033e+00 1.053736253910399823e+00
6.726151678713021553e+00 1.062889661111803719e+00
6.748898970164574962e+00 1.064881021600655453e+00
6.771646261616128371e+00 1.070576239478544966e+00
6.794393553067681779e+00 1.069244206191966251e+00
6.817140844519234300e+00 1.067397629050260477e+00
6.839888135970787708e+00 1.065361906308015083e+00
6.862635427422341117e+00 1.062943984671423703e+00
6.885382718873894525e+00 1.062209325090814005e+00
6.908130010325447046e+00 1.061984679090425265e+00
6.930877301777000454e+00 1.060581234365194803e+00
6.953624593228553863e+00 1.059339952287334796e+00
6.976371884680107271e+00 1.057685223015411013e+00
6.999119176131659792e+00 1.055920137836344086e+00
7.021866467583213200e+00 1.054092317622319586e+00
7.044613759034766609e+00 1.056787884177134318e+00
7.067361050486319130e+00 1.059732483387607171e+00
7.090108341937872538e+00 1.054950367585240745e+00
7.112855633389425947e+00 1.059807246169976125e+00
7.135602924840979355e+00 1.068275826814737872e+00
7.158350216292531876e+00 1.075238514938584800e+00
7.181097507744085284e+00 1.077425193858696284e+00
7.203844799195638693e+00 1.081665213256798985e+00
7.226592090647192101e+00 1.091141276704294727e+00
7.249339382098744622e+00 1.096278674679927567e+00
7.272086673550298030e+00 1.101036801219560157e+00
7.294833965001851439e+00 1.104529431229495540e+00
7.317581256453404848e+00 1.098913877308580922e+00
7.340328547904957368e+00 1.090986359847490261e+00
7.363075839356510777e+00 1.075155433405803551e+00
7.385823130808064185e+00 1.057714192931257902e+00
7.408570422259617594e+00 1.031476337520210285e+00
7.431317713711170114e+00 1.016667703376418430e+00
7.454065005162723523e+00 1.023333141883618236e+00
7.476812296614276931e+00 1.027947928935650790e+00
7.499559588065830340e+00 1.029757402860947080e+00
7.522306879517382860e+00 1.032061643739514256e+00
7.545054170968936269e+00 1.029226022808727548e+00
7.567801462420489678e+00 1.023787811930044533e+00
7.590548753872043086e+00 1.012729053230915666e+00
7.613296045323595607e+00 1.014222851772329514e+00
7.636043336775149015e+00 1.017279316981580806e+00
7.658790628226702424e+00 1.022984906804650151e+00
7.681537919678255832e+00 1.031380526179871193e+00
7.704285211129808353e+00 1.085322496240661572e+00
7.727032502581361761e+00 1.168798613317000745e+00
7.749779794032915170e+00 1.196249138543343360e+00
7.772527085484468579e+00 1.196492528224995633e+00
7.795274376936021099e+00 1.175435148140442587e+00
7.818021668387574508e+00 1.152714971715492309e+00
7.840768959839127916e+00 1.053150285370203054e+00
7.863516251290681325e+00 1.016271383800639860e+00
7.886263542742233845e+00 1.005804541283324305e+00
7.909010834193787254e+00 1.013136883943809741e+00
7.931758125645340662e+00 1.018691398371252221e+00
7.954505417096894071e+00 1.021911999944134397e+00
7.977252708548446591e+00 1.021268382993436585e+00
8.000000000000000000e+00 1.017407078681784149e+00


==> Figures/FigsData/sample_figures/fine_q2_35.txt <==
1.108640864086408495e+00 9.041729633745789751e-01
1.131688887952340128e+00 9.081485312866413029e-01
1.154736911818271983e+00 9.109894507845696099e-01
1.177784935684203838e+00 9.157425834246711860e-01
1.200832959550135470e+00 9.233813952086303845e-01
1.223880983416067103e+00 9.320533216138713328e-01
1.246929007281998958e+00 9.406403782199206365e-01
1.269977031147930813e+00 9.513259919513065155e-01
1.293025055013862445e+00 9.633967438584484233e-01
1.316073078879794078e+00 9.735695490154461229e-01
1.339121102745725933e+00 9.852351989717721414e-01
1.362169126611657788e+00 9.982044686483797502e-01
1.385217150477589421e+00 1.011922121194493762e+00
1.408265174343521053e+00 1.025026246028065691e+00
1.431313198209452908e+00 1.040643163342900523e+00
1.454361222075384763e+00 1.052231606552763488e+00
1.477409245941316396e+00 1.061081472089039357e+00
1.500457269807248029e+00 1.069384962628084690e+00
1.523505293673179883e+00 1.079821802008960496e+00
1.546553317539111738e+00 1.089996600751845124e+00
1.569601341405043371e+00 1.103009881651773272e+00
1.592649365270975004e+00 1.109477206733546106e+00
1.615697389136906859e+00 1.118018867865609112e+00
1.638745413002838713e+00 1.124515811937703891e+00
1.661793436868770346e+00 1.132487983073380944e+00
1.684841460734701979e+00 1.138920178655004500e+00
1.707889484600633834e+00 1.142633282043704401e+00
1.730937508466565689e+00 1.146173599157914724e+00
1.753985532332497321e+00 1.150079358447885669e+00
1.777033556198428954e+00 1.152379863836617835e+00
1.800081580064360809e+00 1.153088653163158117e+00
1.823129603930292664e+00 1.152265467772029206e+00
1.846177627796224296e+00 1.150405564733962160e+00
1.869225651662155929e+00 1.146077907035336185e+00
1.892273675528087784e+00 1.140359163519337748e+00
1.915321699394019639e+00 1.138292192477374343e+00
1.938369723259951272e+00 1.140485693302680792e+00
1.961417747125882904e+00 1.141494116601082354e+00
1.984465770991814759e+00 1.140592962794463761e+00
2.007513794857746614e+00 1.142117387053956268e+00
2.030561818723678247e+00 1.139250305880765923e+00
2.053609842589609880e+00 1.144031812347911181e+00
2.076657866455541956e+00 1.141637919713307081e+00
2.099705890321473589e+00 1.141074761504655255e+00
2.122753914187405222e+00 1.142525509188043076e+00
2.145801938053336855e+00 1.142250275117869140e+00
2.168849961919268488e+00 1.143315552041700878e+00
2.191897985785200564e+00 1.144231992214523208e+00
2.214946009651132197e+00 1.143945339732159061e+00
2.237994033517063830e+00 1.144954133930260687e+00
2.261042057382995907e+00 1.144856534323511088e+00
2.284090081248927540e+00 1.142890103593060980e+00
2.307138105114859172e+00 1.142716549026335793e+00
2.330186128980790805e+00 1.142184016535762847e+00
2.353234152846722438e+00 1.140474486833176204e+00
2.376282176712654515e+00 1.136169030130873780e+00
2.399330200578586147e+00 1.137888229718494015e+00
2.422378224444517780e+00 1.132389535695888849e+00
2.445426248310449857e+00 1.123026384714182146e+00
2.468474272176381490e+00 1.116551734363335768e+00
2.491522296042313123e+00 1.110463720456816850e+00
2.514570319908244755e+00 1.103743137112090267e+00
2.537618343774176388e+00 1.095803830339109552e+00
2.560666367640108465e+00 1.089365408941094460e+00
2.583714391506040098e+00 1.080397107182784477e+00
2.606762415371971731e+00 1.073569161621350077e+00
2.629810439237903807e+00 1.067396410379817917e+00
2.652858463103835440e+00 1.062067455955596040e+00
2.675906486969767073e+00 1.053647012793316406e+00
2.698954510835698706e+00 1.051623476755496833e+00
2.722002534701630339e+00 1.050163377101104079e+00
2.745050558567562415e+00 1.042250351221145843e+00
2.768098582433494048e+00 1.036252121534842363e+00
2.791146606299425681e+00 1.034421069194861653e+00
2.814194630165357758e+00 1.032502232843761414e+00
2.837242654031289391e+00 1.030771787047383148e+00
2.860290677897221023e+00 1.030794955032209970e+00
2.883338701763152656e+00 1.034872772043688549e+00
2.906386725629084289e+00 1.039072098446143455e+00
2.929434749495016366e+00 1.044386985174604154e+00
2.952482773360947998e+00 1.049034119979036728e+00
2.975530797226879631e+00 1.051824345435837360e+00
2.998578821092811708e+00 1.054658747696181509e+00
3.021626844958743341e+00 1.058237188000975992e+00
3.044674868824674974e+00 1.063766560727331445e+00
3.067722892690606606e+00 1.070786910508097600e+00
3.090770916556538239e+00 1.075167832052914996e+00
3.113818940422470316e+00 1.077727344649949792e+00
3.136866964288401949e+00 1.078610311124854615e+00
3.159914988154333582e+00 1.080069099383879738e+00
3.182963012020265214e+00 1.081507104013291753e+00
3.206011035886197291e+00 1.081899092010432106e+00
3.229059059752128924e+00 1.081344543973385530e+00
3.252107083618060557e+00 1.082411860845566620e+00
3.275155107483992634e+00 1.086207608635258781e+00
3.298203131349924266e+00 1.085395033624831029e+00
3.321251155215855899e+00 1.083358383633335809e+00
3.344299179081787532e+00 1.082985602942084125e+00
3.367347202947719165e+00 1.083539581383162975e+00
3.390395226813651242e+00 1.083255988823323079e+00
3.413443250679582874e+00 1.082923040110558732e+00
3.436491274545514507e+00 1.082848462778039922e+00
3.459539298411446584e+00 1.083592673025922437e+00
3.482587322277378217e+00 1.084077756847741769e+00
3.505635346143309850e+00 1.085998699379280730e+00
3.528683370009241482e+00 1.085780133484687049e+00
3.551731393875173115e+00 1.085524954491144500e+00
3.574779417741105192e+00 1.086369307658004546e+00
3.597827441607036825e+00 1.087441168051509699e+00
3.620875465472968457e+00 1.088503676474009918e+00
3.643923489338900534e+00 1.089503317397374049e+00
3.666971513204832167e+00 1.090383131224829549e+00
3.690019537070763800e+00 1.091020389894957532e+00
3.713067560936695433e+00 1.091087668451238946e+00
3.736115584802627065e+00 1.089995090660209831e+00
3.759163608668559142e+00 1.087732973390419078e+00
3.782211632534490775e+00 1.084608713014590053e+00
3.805259656400422408e+00 1.084446974252590845e+00
3.828307680266354485e+00 1.082145621093115961e+00
3.851355704132286117e+00 1.079524737842163074e+00
3.874403727998217750e+00 1.077197302485933372e+00
3.897451751864149383e+00 1.074639949055008925e+00
3.920499775730081016e+00 1.072136786719525947e+00
3.943547799596013093e+00 1.066741759163047476e+00
3.966595823461944725e+00 1.065534864785937064e+00
3.989643847327876358e+00 1.062315693826183072e+00
4.012691871193808879e+00 1.057414863627007540e+00
4.035739895059739624e+00 1.051167044935495953e+00
4.058787918925672145e+00 1.047812429353183195e+00
4.081835942791602889e+00 1.043114216361505031e+00
4.104883966657535410e+00 1.037832313213501001e+00
4.127931990523467043e+00 1.032801562148011998e+00
4.150980014389398676e+00 1.024666830972428722e+00
4.174028038255330308e+00 1.016731617342564897e+00
4.197076062121261941e+00 1.013591911643517918e+00
4.220124085987194462e+00 1.010965266200798407e+00
4.243172109853125207e+00 1.008082978139911434e+00
4.266220133719057728e+00 1.005116482600725725e+00
4.289268157584988472e+00 1.003479086266563902e+00
4.312316181450920993e+00 1.000561542864558007e+00
4.335364205316852626e+00 9.965299757210173137e-01
4.358412229182784259e+00 9.934758882437708660e-01
4.381460253048716780e+00 9.921872899613358721e-01
4.404508276914647524e+00 9.928376427155126693e-01
4.427556300780580045e+00 9.943034648224184924e-01
4.450604324646510790e+00 9.965372811204639136e-01
4.473652348512443311e+00 9.974304936995789239e-01
4.496700372378374944e+00 9.965853325012298258e-01
4.519748396244306576e+00 1.000520359751449373e+00
4.542796420110238209e+00 1.003633572614788028e+00
4.565844443976169842e+00 1.005022883412168166e+00
4.588892467842102363e+00 1.007099325642897281e+00
4.611940491708033107e+00 1.009768598058271349e+00
4.634988515573965628e+00 1.012380102845383600e+00
4.658036539439896373e+00 1.015330848393740881e+00
4.681084563305828894e+00 1.018759524698276131e+00
4.704132587171760527e+00 1.022517506950666011e+00
4.727180611037692159e+00 1.025633898954289691e+00
4.750228634903624680e+00 1.028411540314128736e+00
4.773276658769555425e+00 1.032652076322527757e+00
4.796324682635487946e+00 1.038301488087477686e+00
4.819372706501418691e+00 1.041485198386636002e+00
4.842420730367351211e+00 1.044254878649344631e+00
4.865468754233282844e+00 1.046107191489981325e+00
4.888516778099214477e+00 1.046763193841372841e+00
4.911564801965146110e+00 1.055195452808378453e+00
4.934612825831077743e+00 1.059895970676763444e+00
4.957660849697010264e+00 1.058982974572583169e+00
4.980708873562941008e+00 1.057103042950720440e+00
5.003756897428873529e+00 1.058919457998972469e+00
5.026804921294804274e+00 1.061099473970903206e+00
5.049852945160736795e+00 1.065174707930900189e+00
5.072900969026668427e+00 1.068373068768205147e+00
5.095948992892600060e+00 1.070106587733525849e+00
5.118997016758532581e+00 1.066754224042248289e+00
5.142045040624463326e+00 1.063095589923764628e+00
5.165093064490395847e+00 1.061426117388768908e+00
5.188141088356326591e+00 1.063094199049889887e+00
5.211189112222259112e+00 1.063930379176933894e+00
5.234237136088189857e+00 1.064320631893335367e+00
5.257285159954122378e+00 1.064127287178335823e+00
5.280333183820054899e+00 1.061692873751516109e+00
5.303381207685985643e+00 1.059206415148947089e+00
5.326429231551918164e+00 1.058717821026396333e+00
5.349477255417848909e+00 1.057703065940260423e+00
5.372525279283781430e+00 1.056246873979134637e+00
5.395573303149712174e+00 1.056138849441534022e+00
5.418621327015644695e+00 1.056329637597887450e+00
5.441669350881577216e+00 1.055012347574380449e+00
5.464717374747507961e+00 1.053146337937682642e+00
5.487765398613440482e+00 1.051257729912125516e+00
5.510813422479371226e+00 1.051695404804444900e+00
5.533861446345303747e+00 1.051200174226549322e+00
5.556909470211234492e+00 1.050430544102804564e+00
5.579957494077167013e+00 1.048401749237096947e+00
5.603005517943097757e+00 1.047020134608490194e+00
5.626053541809030278e+00 1.043932699274295661e+00
5.649101565674962799e+00 1.039659497599468407e+00
5.672149589540893544e+00 1.038950430098152911e+00
5.695197613406826065e+00 1.036697320392502952e+00
5.718245637272756809e+00 1.034590649836230725e+00
5.741293661138689330e+00 1.033227076828741264e+00
5.764341685004620075e+00 1.032206215143974593e+00
5.787389708870552596e+00 1.029734486558059547e+00
5.810437732736485117e+00 1.024987116109724372e+00
5.833485756602415861e+00 1.025403265573030742e+00
5.856533780468348382e+00 1.026478278613985218e+00
5.879581804334279127e+00 1.026174220338560872e+00
5.902629828200211648e+00 1.026126374277271491e+00
5.925677852066142393e+00 1.023483329769248718e+00
5.948725875932074914e+00 1.022450943700948800e+00
5.971773899798005658e+00 1.023171893239079422e+00
5.994821923663938179e+00 1.022423735558676494e+00
6.017869947529870700e+00 1.021685684895096147e+00
6.040917971395801445e+00 1.020420135379727533e+00
6.063965995261733966e+00 1.018249789292830165e+00
6.087014019127664710e+00 1.017624584862949488e+00
6.110062042993597231e+00 1.019714127800936287e+00
6.133110066859527976e+00 1.021285020494261397e+00
6.156158090725460497e+00 1.022965182888465385e+00
6.179206114591393018e+00 1.024761662077846580e+00
6.202254138457323762e+00 1.025885567647100816e+00
6.225302162323256283e+00 1.025415876162828033e+00
6.248350186189187028e+00 1.025129104462703111e+00
6.271398210055119549e+00 1.026040484503905281e+00
6.294446233921050293e+00 1.028375483564729631e+00
6.317494257786982814e+00 1.028631775257371928e+00
6.340542281652913559e+00 1.028786546403579916e+00
6.363590305518846080e+00 1.028814430113162981e+00
6.386638329384778601e+00 1.029311342986126032e+00
6.409686353250709345e+00 1.030757017291475730e+00
6.432734377116641866e+00 1.032002564715884585e+00
6.455782400982572611e+00 1.033776260066556762e+00
6.478830424848505132e+00 1.035456939071057070e+00
6.501878448714435876e+00 1.036315174483828150e+00
6.524926472580368397e+00 1.037331399922345909e+00
6.547974496446300918e+00 1.038313979459513980e+00
6.571022520312231663e+00 1.039059408377839056e+00
6.594070544178164184e+00 1.039498023765826007e+00
6.617118568044094928e+00 1.039846046902108467e+00
6.640166591910027449e+00 1.039547300440243571e+00
6.663214615775958194e+00 1.040966283213617061e+00
6.686262639641890715e+00 1.042496337200697676e+00
6.709310663507821459e+00 1.043499528164046897e+00
6.732358687373753980e+00 1.044155040397977796e+00
6.755406711239686501e+00 1.046528705752518551e+00
6.778454735105617246e+00 1.048114805333540067e+00
6.801502758971549767e+00 1.048327953443231486e+00
6.824550782837480511e+00 1.048346471935391655e+00
6.847598806703413032e+00 1.048202827780181146e+00
6.870646830569343777e+00 1.048164823807357537e+00
6.893694854435276298e+00 1.047751628295232607e+00
6.916742878301208819e+00 1.046634915530873178e+00
6.939790902167139564e+00 1.045927702528057335e+00
6.962838926033072084e+00 1.046140373766705878e+00
6.985886949899002829e+00 1.046641538739800259e+00
7.008934973764935350e+00 1.047019498780433100e+00
7.031982997630866095e+00 1.047227772208354057e+00
7.055031021496798616e+00 1.046444392302876780e+00
7.078079045362729360e+00 1.045598078666174491e+00
7.101127069228661881e+00 1.044738584843707185e+00
7.124175093094594402e+00 1.043370455068475922e+00
7.147223116960525147e+00 1.042511517595558601e+00
7.170271140826457668e+00 1.040807180488770634e+00
7.193319164692388412e+00 1.039168081989914727e+00
7.216367188558320933e+00 1.039520913575878058e+00
7.239415212424251678e+00 1.039006065053140304e+00
7.262463236290184199e+00 1.038118223896465242e+00
7.285511260156116720e+00 1.038186456194831964e+00
7.308559284022047464e+00 1.037325796687593726e+00
7.331607307887979985e+00 1.035855351580856620e+00
7.354655331753910730e+00 1.034158286757470790e+00
7.377703355619843251e+00 1.032157706761792637e+00
7.400751379485773995e+00 1.030586549140110497e+00
7.423799403351706516e+00 1.029275127279712931e+00
7.446847427217637261e+00 1.025836317465518954e+00
7.469895451083569782e+00 1.024294037034759075e+00
7.492943474949502303e+00 1.025160114326899796e+00
7.515991498815433047e+00 1.026196143160109431e+00
7.539039522681365568e+00 1.027262161883340852e+00
7.562087546547296313e+00 1.028092791761304081e+00
7.585135570413228834e+00 1.027367590123042129e+00
7.608183594279159578e+00 1.025938142679563958e+00
7.631231618145092099e+00 1.025077152011879100e+00
7.654279642011024620e+00 1.024706914632855348e+00
7.677327665876955365e+00 1.024555349119768088e+00
7.700375689742887886e+00 1.024792950116818258e+00
7.723423713608818630e+00 1.025546287146602120e+00
7.746471737474751151e+00 1.027143831632649773e+00
7.769519761340681896e+00 1.029274438465984431e+00
7.792567785206614417e+00 1.033457326063882187e+00
7.815615809072545161e+00 1.032870602477867772e+00
7.838663832938477682e+00 1.033159082965895870e+00
7.861711856804410203e+00 1.033933773221260566e+00
7.884759880670340948e+00 1.035421571135386465e+00
7.907807904536273469e+00 1.036105708878300335e+00
7.930855928402204214e+00 1.038137735869964384e+00
7.953903952268136734e+00 1.041770128834679010e+00
7.976951976134067479e+00 1.043236547030388151e+00
8.000000000000000000e+00 1.042960504928725385e+00


==> Figures/FigsData/sample_figures/fine_q2_45.txt <==
1.188028802880287893e+00 1.015786498675088190e+00
1.210811315245236663e+00 1.018009327069523628e+00
1.233593827610185656e+00 1.020097187712442954e+00
1.256376339975134426e+00 1.023028090126854694e+00
1.279158852340083419e+00 1.027018335069899369e+00
1.301941364705032189e+00 1.030935737961164111e+00
1.324723877069981182e+00 1.035426300106560449e+00
1.347506389434929952e+00 1.040836203390289150e+00
1.370288901799878944e+00 1.046951809585198401e+00
1.393071414164827715e+00 1.052518616688409514e+00
1.415853926529776707e+00 1.057857916564975742e+00
1.438636438894725478e+00 1.062806606071858173e+00
1.461418951259674248e+00 1.065390333120730171e+00
1.484201463624623241e+00 1.068364763264210593e+00
1.506983975989572011e+00 1.071715497646092086e+00
1.529766488354521004e+00 1.076202893897621360e+00
1.552549000719469774e+00 1.080493461626255591e+00
1.575331513084418766e+00 1.084574484270854899e+00
1.598114025449367537e+00 1.088541018125940729e+00
1.620896537814316307e+00 1.093316828633408511e+00
1.643679050179265300e+00 1.097168820713309456e+00
1.666461562544214292e+00 1.101503432781308689e+00
1.689244074909163063e+00 1.106057537993151429e+00
1.712026587274111833e+00 1.109960992406415770e+00
1.734809099639060825e+00 1.113431408173609638e+00
1.757591612004009818e+00 1.116456558851053771e+00
1.780374124368958588e+00 1.119074289454557336e+00
1.803156636733907359e+00 1.121174005641456084e+00
1.825939149098856351e+00 1.122601969486134665e+00
1.848721661463805122e+00 1.123738194223993236e+00
1.871504173828753892e+00 1.122896808254732592e+00
1.894286686193702884e+00 1.122199251890532601e+00
1.917069198558651877e+00 1.122435409028036402e+00
1.939851710923600647e+00 1.123533484082475109e+00
1.962634223288549418e+00 1.124228126234747327e+00
1.985416735653498410e+00 1.124528316556158369e+00
2.008199248018447403e+00 1.125837036147313786e+00
2.030981760383395951e+00 1.124709421581060464e+00
2.053764272748344943e+00 1.127911054283575520e+00
2.076546785113293936e+00 1.128022668600414669e+00
2.099329297478242928e+00 1.127948541646102587e+00
2.122111809843191477e+00 1.129016573824848102e+00
2.144894322208140469e+00 1.129980462666423824e+00
2.167676834573089462e+00 1.131622462130789986e+00
2.190459346938038010e+00 1.132797896265496984e+00
2.213241859302987002e+00 1.132949276328734101e+00
2.236024371667935995e+00 1.132948322586648793e+00
2.258806884032884987e+00 1.132471901922105895e+00
2.281589396397833980e+00 1.131099758482264850e+00
2.304371908762782528e+00 1.130796362527733079e+00
2.327154421127731521e+00 1.130257710192111409e+00
2.349936933492680069e+00 1.129240676722104819e+00
2.372719445857629061e+00 1.128547915561167736e+00
2.395501958222578054e+00 1.132871917248465810e+00
2.418284470587527046e+00 1.131781896016082811e+00
2.441066982952476039e+00 1.129256704887708240e+00
2.463849495317424587e+00 1.127976041209567848e+00
2.486632007682373580e+00 1.127558832032833358e+00
2.509414520047322128e+00 1.126853910660306157e+00
2.532197032412271120e+00 1.125452678086857450e+00
2.554979544777220113e+00 1.124595502387514490e+00
2.577762057142169105e+00 1.122816932355072073e+00
2.600544569507118098e+00 1.121386637140851184e+00
2.623327081872067090e+00 1.120095853199470248e+00
2.646109594237015639e+00 1.118784987688622445e+00
2.668892106601964187e+00 1.116285825771331286e+00
2.691674618966913179e+00 1.115148779755565922e+00
2.714457131331862172e+00 1.114131309153769900e+00
2.737239643696811164e+00 1.113582218640879251e+00
2.760022156061760157e+00 1.113251468833478697e+00
2.782804668426709149e+00 1.113252886200189140e+00
2.805587180791657698e+00 1.114504990601435708e+00
2.828369693156606690e+00 1.115553047182056945e+00
2.851152205521555238e+00 1.116481621073633690e+00
2.873934717886504231e+00 1.117194251861351795e+00
2.896717230251453223e+00 1.117256880924966334e+00
2.919499742616402216e+00 1.116415852608987791e+00
2.942282254981351208e+00 1.116027904769292922e+00
2.965064767346299757e+00 1.116290369292655349e+00
2.987847279711248749e+00 1.116749410656973529e+00
3.010629792076197297e+00 1.116731845906898890e+00
3.033412304441146290e+00 1.116381637111670599e+00
3.056194816806095282e+00 1.116042727510871746e+00
3.078977329171044275e+00 1.116819908092793412e+00
3.101759841535993267e+00 1.117002125816795033e+00
3.124542353900942260e+00 1.117226202221216269e+00
3.147324866265890808e+00 1.117849499166925886e+00
3.170107378630839357e+00 1.118710887227146289e+00
3.192889890995788349e+00 1.118693322477071650e+00
3.215672403360737341e+00 1.118171254656603386e+00
3.238454915725686334e+00 1.117878455836355034e+00
3.261237428090635326e+00 1.120444551903063246e+00
3.284019940455584319e+00 1.122579450575782678e+00
3.306802452820533311e+00 1.123289061180229975e+00
3.329584965185481416e+00 1.123982935040266806e+00
3.352367477550430408e+00 1.125221475109630775e+00
3.375149989915379400e+00 1.125719699377961458e+00
3.397932502280328393e+00 1.125359211362478407e+00
3.420715014645277385e+00 1.124728708365456020e+00
3.443497527010226378e+00 1.124317672019441439e+00
3.466280039375175370e+00 1.123644701006778490e+00
3.489062551740123475e+00 1.123610472263043336e+00
3.511845064105072467e+00 1.123491492937877423e+00
3.534627576470021459e+00 1.123131322836422807e+00
3.557410088834970452e+00 1.122839451265424060e+00
3.580192601199919444e+00 1.123707250591885920e+00
3.602975113564868437e+00 1.124617173527123981e+00
3.625757625929817429e+00 1.125528897975190290e+00
3.648540138294765534e+00 1.126397862986423082e+00
3.671322650659714526e+00 1.127165148494207569e+00
3.694105163024663518e+00 1.127691879053760449e+00
3.716887675389612511e+00 1.127273928077626053e+00
3.739670187754561503e+00 1.125925257290222303e+00
3.762452700119510496e+00 1.123265138149585507e+00
3.785235212484459488e+00 1.122417526363933327e+00
3.808017724849408481e+00 1.122833145970525415e+00
3.830800237214356585e+00 1.122099082478719367e+00
3.853582749579305577e+00 1.121217904270224830e+00
3.876365261944254570e+00 1.120037145075540641e+00
3.899147774309203562e+00 1.118302659121716669e+00
3.921930286674152555e+00 1.117595750786511521e+00
3.944712799039101547e+00 1.115616444537907093e+00
3.967495311404050540e+00 1.116279599954939972e+00
3.990277823768998644e+00 1.116093673233939043e+00
4.013060336133947636e+00 1.115125797220589021e+00
4.035842848498896629e+00 1.113847676854676561e+00
4.058625360863845621e+00 1.111758451830718197e+00
4.081407873228794614e+00 1.108366203175281894e+00
4.104190385593743606e+00 1.104261919820930693e+00
4.126972897958692599e+00 1.100019873720896157e+00
4.149755410323640703e+00 1.093546799693774663e+00
4.172537922688589695e+00 1.086605809202372708e+00
4.195320435053538688e+00 1.085433991339740167e+00
4.218102947418487680e+00 1.084896849095753790e+00
4.240885459783436673e+00 1.085287393233347997e+00
4.263667972148385665e+00 1.086786477095485592e+00
4.286450484513334658e+00 1.088508286227423127e+00
4.309232996878283650e+00 1.089814661202618273e+00
4.332015509243231755e+00 1.090026007799481444e+00
4.354798021608180747e+00 1.091215999747410015e+00
4.377580533973129739e+00 1.092479509314429276e+00
4.400363046338078732e+00 1.094883932851227204e+00
4.423145558703027724e+00 1.097356919846838474e+00
4.445928071067976717e+00 1.099842954564036024e+00
4.468710583432925709e+00 1.101644017013994947e+00
4.491493095797873814e+00 1.101387990249709681e+00
4.514275608162822806e+00 1.100777250908125726e+00
4.537058120527771798e+00 1.100791782228511817e+00
4.559840632892720791e+00 1.101597945972698112e+00
4.582623145257669783e+00 1.102463731843646100e+00
4.605405657622618776e+00 1.102800217349977574e+00
4.628188169987567768e+00 1.102556350797282425e+00
4.650970682352515873e+00 1.103016372396521838e+00
4.673753194717464865e+00 1.103419222456302418e+00
4.696535707082413857e+00 1.103692297360366004e+00
4.719318219447362850e+00 1.104007177959177355e+00
4.742100731812311842e+00 1.104265271164647899e+00
4.764883244177260835e+00 1.103436389813841512e+00
4.787665756542209827e+00 1.104617347704793584e+00
4.810448268907158820e+00 1.106805457238033252e+00
4.833230781272106924e+00 1.108464213420984779e+00
4.856013293637055916e+00 1.109925624470745165e+00
4.878795806002004909e+00 1.111342501063679711e+00
4.901578318366953901e+00 1.109470490799693954e+00
4.924360830731902894e+00 1.106704426809059560e+00
4.947143343096851886e+00 1.104692229704923090e+00
4.969925855461800879e+00 1.103406333691730357e+00
4.992708367826748983e+00 1.103511761931431634e+00
5.015490880191697975e+00 1.104372553902848608e+00
5.038273392556646968e+00 1.105216496430755146e+00
5.061055904921595960e+00 1.106044066386193903e+00
5.083838417286544953e+00 1.107705763273909128e+00
5.106620929651493945e+00 1.107854295357307839e+00
5.129403442016442938e+00 1.106512049082563509e+00
5.152185954381391042e+00 1.105087807481301976e+00
5.174968466746340034e+00 1.104486936721019275e+00
5.197750979111289027e+00 1.104075238054111896e+00
5.220533491476238019e+00 1.103459862466279029e+00
5.243316003841187012e+00 1.102625086459527726e+00
5.266098516206136004e+00 1.101056273453805856e+00
5.288881028571084109e+00 1.099274842195106849e+00
5.311663540936033101e+00 1.098305018958332102e+00
5.334446053300982094e+00 1.097653719085278867e+00
5.357228565665931086e+00 1.097186809348755343e+00
5.380011078030880078e+00 1.096771918295145198e+00
5.402793590395829071e+00 1.096645242801205899e+00
5.425576102760778063e+00 1.096526793332753824e+00
5.448358615125726168e+00 1.096274475565467865e+00
5.471141127490675160e+00 1.095749731968593155e+00
5.493923639855624153e+00 1.095286875635933077e+00
5.516706152220573145e+00 1.092872186125297906e+00
5.539488664585522137e+00 1.092092263534880647e+00
5.562271176950471130e+00 1.091731669548054562e+00
5.585053689315420122e+00 1.091809982370408383e+00
5.607836201680368227e+00 1.091802259708799516e+00
5.630618714045317219e+00 1.091546736308392607e+00
5.653401226410266212e+00 1.090548208084128223e+00
5.676183738775215204e+00 1.089159453636297847e+00
5.698966251140164196e+00 1.087117730266764504e+00
5.721748763505113189e+00 1.085424228729781504e+00
5.744531275870062181e+00 1.084650041838295165e+00
5.767313788235011174e+00 1.084189159221895293e+00
5.790096300599959278e+00 1.083529951237382827e+00
5.812878812964908271e+00 1.083558179353830031e+00
5.835661325329857263e+00 1.085569541933641746e+00
5.858443837694806255e+00 1.087531150967993021e+00
5.881226350059755248e+00 1.089114786715293715e+00
5.904008862424704240e+00 1.090380879333794351e+00
5.926791374789653233e+00 1.090912034196910518e+00
5.949573887154601337e+00 1.091349377928783504e+00
5.972356399519550330e+00 1.092316022025273003e+00
5.995138911884499322e+00 1.091468105572010350e+00
6.017921424249448314e+00 1.090870334473505565e+00
6.040703936614397307e+00 1.089506152130794936e+00
6.063486448979346299e+00 1.088517651444846024e+00
6.086268961344295292e+00 1.087865993918510465e+00
6.109051473709243396e+00 1.087324082964096661e+00
6.131833986074192389e+00 1.087919827360669833e+00
6.154616498439141381e+00 1.088691484186346203e+00
6.177399010804090373e+00 1.089530035422185961e+00
6.200181523169039366e+00 1.090287174173893980e+00
6.222964035533988358e+00 1.090392774617027438e+00
6.245746547898937351e+00 1.090665253432287596e+00
6.268529060263886343e+00 1.092547344220260452e+00
6.291311572628834448e+00 1.096434995657024514e+00
6.314094084993783440e+00 1.096306611375182039e+00
6.336876597358732432e+00 1.096146806590189371e+00
6.359659109723681425e+00 1.095830747060189125e+00
6.382441622088630417e+00 1.095572839304568724e+00
6.405224134453579410e+00 1.095648052465144628e+00
6.428006646818528402e+00 1.096455236183505821e+00
6.450789159183476507e+00 1.097345567666737409e+00
6.473571671548425499e+00 1.098613488290901996e+00
6.496354183913374492e+00 1.100353524493806745e+00
6.519136696278323484e+00 1.101805225919280096e+00
6.541919208643272476e+00 1.102507405283311259e+00
6.564701721008221469e+00 1.102874437029214505e+00
6.587484233373170461e+00 1.102383299594435595e+00
6.610266745738118566e+00 1.101739841600752001e+00
6.633049258103067558e+00 1.101166099504234719e+00
6.655831770468016551e+00 1.101719269913824517e+00
6.678614282832965543e+00 1.101009381134602005e+00
6.701396795197914535e+00 1.099815878885942233e+00
6.724179307562863528e+00 1.098463287158853774e+00
6.746961819927812520e+00 1.098423587644544730e+00
6.769744332292761513e+00 1.099041042919980837e+00
6.792526844657709617e+00 1.099370269389328136e+00
6.815309357022658610e+00 1.099572807118318174e+00
6.838091869387607602e+00 1.099704132104924348e+00
6.860874381752556594e+00 1.099785504849802642e+00
6.883656894117505587e+00 1.099590371868392813e+00
6.906439406482454579e+00 1.098964160710755200e+00
6.929221918847403572e+00 1.098259557252256657e+00
6.952004431212351676e+00 1.098008603866009736e+00
6.974786943577300669e+00 1.097178715787446412e+00
6.997569455942249661e+00 1.096395070953612105e+00
7.020351968307198653e+00 1.095679472968294599e+00
7.043134480672147646e+00 1.094929566760734829e+00
7.065916993037096638e+00 1.094226579365214391e+00
7.088699505402045631e+00 1.093493615326090129e+00
7.111482017766993735e+00 1.092912547960499525e+00
7.134264530131942728e+00 1.092322539262857273e+00
7.157047042496891720e+00 1.092035701330643427e+00
7.179829554861840712e+00 1.092161727750107891e+00
7.202612067226789705e+00 1.092353297445114668e+00
7.225394579591738697e+00 1.092975534677396166e+00
7.248177091956687690e+00 1.093869416200612843e+00
7.270959604321635794e+00 1.093950259088776633e+00
7.293742116686584787e+00 1.093752463577378320e+00
7.316524629051533779e+00 1.093140717508037429e+00
7.339307141416482771e+00 1.092663634522601956e+00
7.362089653781431764e+00 1.092206262206933509e+00
7.384872166146380756e+00 1.091851218469188423e+00
7.407654678511329749e+00 1.091846529237268104e+00
7.430437190876278741e+00 1.091515276065988971e+00
7.453219703241226846e+00 1.091094636067030166e+00
7.476002215606175838e+00 1.091051174570050630e+00
7.498784727971124831e+00 1.091719284147361080e+00
7.521567240336073823e+00 1.092538826773580052e+00
7.544349752701022815e+00 1.092812471273611363e+00
7.567132265065971808e+00 1.092936855137262020e+00
7.589914777430920800e+00 1.093385484817146702e+00
7.612697289795868905e+00 1.093539249235597755e+00
7.635479802160817897e+00 1.093711982524416149e+00
7.658262314525766890e+00 1.093911990187595995e+00
7.681044826890715882e+00 1.094162069310264718e+00
7.703827339255664874e+00 1.094507429916558472e+00
7.726609851620613867e+00 1.095013562296348164e+00
7.749392363985562859e+00 1.095772224386109439e+00
7.772174876350510964e+00 1.096928080315227927e+00
7.794957388715459956e+00 1.098715525447632624e+00
7.817739901080408949e+00 1.098989527600946037e+00
7.840522413445357941e+00 1.098870336333094277e+00
7.863304925810306933e+00 1.098184052670488020e+00
7.886087438175255926e+00 1.097262963004999037e+00
7.908869950540204918e+00 1.096639666059289198e+00
7.931652462905153911e+00 1.095573130725761457e+00
7.954434975270102015e+00 1.094153909516866641e+00
7.977217487635051008e+00 1.093207241018501197e+00
8.000000000000000000e+00 1.092538959237758567e+00


==> Figures/FigsData/sample_figures/fine_q2_83.txt <==
1.184788478847884630e+00 6.535841185468405090e-01
1.207581828416955272e+00 6.548376535612155935e-01
1.230375177986025914e+00 6.576621607474226749e-01
1.253168527555096556e+00 6.643812472469317054e-01
1.275961877124167199e+00 6.770238403896289281e-01
1.298755226693237619e+00 6.873211817440825211e-01
1.321548576262308261e+00 6.959353802603149841e-01
1.344341925831378903e+00 7.109724488800017728e-01
1.367135275400449546e+00 7.305726435220899484e-01
1.389928624969520188e+00 7.488568330432030518e-01
1.412721974538590830e+00 7.658969719851246305e-01
1.435515324107661472e+00 7.701317987874285453e-01
1.458308673676732115e+00 7.677288720958479473e-01
1.481102023245802535e+00 7.733918746855161785e-01
1.503895372814873177e+00 7.826479151324541306e-01
1.526688722383943819e+00 8.011861709480100346e-01
1.549482071953014461e+00 8.224027464823344680e-01
1.572275421522085104e+00 8.516566390353426108e-01
1.595068771091155746e+00 8.902258365087682979e-01
1.617862120660226388e+00 9.341439375117043253e-01
1.640655470229297030e+00 9.702245702021222717e-01
1.663448819798367673e+00 1.008800351145221486e+00
1.686242169367438315e+00 1.055489483545487328e+00
1.709035518936508957e+00 1.099214888907898757e+00
1.731828868505579599e+00 1.134123650750012757e+00
1.754622218074650242e+00 1.158149049711804990e+00
1.777415567643720662e+00 1.180530250303867268e+00
1.800208917212791304e+00 1.201018590770241090e+00
1.823002266781861946e+00 1.205714445899541465e+00
1.845795616350932589e+00 1.209245199100061008e+00
1.868588965920003009e+00 1.194732688627399009e+00
1.891382315489073651e+00 1.183495434447685568e+00
1.914175665058144293e+00 1.170484908802671198e+00
1.936969014627214936e+00 1.151843330927852849e+00
1.959762364196285578e+00 1.132032968620090507e+00
1.982555713765356220e+00 1.112905777066738544e+00
2.005349063334426862e+00 1.101710977656247703e+00
2.028142412903497505e+00 1.088455048874067188e+00
2.050935762472568147e+00 1.111969467267134970e+00
2.073729112041638789e+00 1.121702723163687132e+00
2.096522461610709431e+00 1.137775502702555119e+00
2.119315811179780074e+00 1.153162859595977308e+00
2.142109160748850716e+00 1.164483592701007542e+00
2.164902510317921358e+00 1.182503834099958739e+00
2.187695859886991556e+00 1.195885868780110828e+00
2.210489209456062198e+00 1.199711699184749625e+00
2.233282559025132841e+00 1.205073716667935724e+00
2.256075908594203483e+00 1.208034794422219171e+00
2.278869258163274125e+00 1.216834760702438345e+00
2.301662607732344767e+00 1.224007219099423782e+00
2.324455957301415410e+00 1.223214209048166801e+00
2.347249306870486052e+00 1.221428538935754204e+00
2.370042656439556694e+00 1.225910278966859890e+00
2.392836006008627336e+00 1.220201099364552011e+00
2.415629355577697979e+00 1.211669611481400954e+00
2.438422705146768621e+00 1.203931584027714052e+00
2.461216054715839263e+00 1.197796717541244949e+00
2.484009404284909905e+00 1.193487419377764924e+00
2.506802753853980548e+00 1.190636339877342298e+00
2.529596103423051190e+00 1.191461936116520848e+00
2.552389452992121832e+00 1.195690484116761931e+00
2.575182802561192474e+00 1.205444113003973694e+00
2.597976152130263117e+00 1.214049224477558253e+00
2.620769501699333759e+00 1.220918710805383389e+00
2.643562851268404401e+00 1.227273414842560140e+00
2.666356200837475043e+00 1.232583479874922006e+00
2.689149550406545686e+00 1.241018957721466087e+00
2.711942899975616328e+00 1.248889475846530317e+00
2.734736249544686970e+00 1.260125007991922841e+00
2.757529599113757168e+00 1.271511893707717000e+00
2.780322948682827811e+00 1.274495198951159702e+00
2.803116298251898453e+00 1.278701651926420046e+00
2.825909647820969095e+00 1.282835090646468057e+00
2.848702997390039737e+00 1.284874244210937766e+00
2.871496346959110380e+00 1.283877742688604995e+00
2.894289696528181022e+00 1.279303966546248672e+00
2.917083046097251664e+00 1.272210244856988304e+00
2.939876395666322306e+00 1.262210232597689163e+00
2.962669745235392504e+00 1.256149916950903389e+00
2.985463094804463147e+00 1.246173456822548875e+00
3.008256444373533789e+00 1.235277589323772851e+00
3.031049793942604431e+00 1.218244921361520960e+00
3.053843143511675073e+00 1.198772369201875465e+00
3.076636493080745716e+00 1.186991137626562942e+00
3.099429842649816358e+00 1.178961238601877515e+00
3.122223192218887000e+00 1.174634508152501366e+00
3.145016541787957642e+00 1.174555480023583343e+00
3.167809891357028285e+00 1.174830581629578763e+00
3.190603240926098927e+00 1.175545623265346284e+00
3.213396590495169569e+00 1.175836355644409359e+00
3.236189940064240211e+00 1.175853999872991107e+00
3.258983289633310854e+00 1.176314259907751847e+00
3.281776639202381496e+00 1.182471009476516066e+00
3.304569988771452138e+00 1.168486024348478258e+00
3.327363338340522780e+00 1.150642092771166025e+00
3.350156687909593423e+00 1.144419349548652320e+00
3.372950037478664065e+00 1.148707003065358778e+00
3.395743387047734707e+00 1.159008742230539957e+00
3.418536736616805349e+00 1.170220960680509181e+00
3.441330086185875992e+00 1.182456703345233562e+00
3.464123435754946634e+00 1.197814679683855132e+00
3.486916785324016832e+00 1.218282408724048249e+00
3.509710134893087474e+00 1.222302617064279007e+00
3.532503484462158116e+00 1.220682315232358039e+00
3.555296834031228759e+00 1.219830597057171229e+00
3.578090183600299401e+00 1.224556283119478950e+00
3.600883533169370043e+00 1.229778074023260670e+00
3.623676882738440685e+00 1.235216019973586654e+00
3.646470232307511328e+00 1.240619869644355999e+00
3.669263581876581970e+00 1.245721542031036355e+00
3.692056931445652612e+00 1.250294364431306926e+00
3.714850281014723254e+00 1.246227952585600818e+00
3.737643630583793897e+00 1.230512534907602484e+00
3.760436980152864539e+00 1.206414439604626576e+00
3.783230329721935181e+00 1.185305451476113880e+00
3.806023679291005823e+00 1.173935441696665860e+00
3.828817028860076466e+00 1.164639847446015342e+00
3.851610378429147108e+00 1.156986173181223876e+00
3.874403727998217750e+00 1.150651524220678290e+00
3.897197077567287948e+00 1.147590939375474406e+00
3.919990427136358591e+00 1.156245354016312010e+00
3.942783776705429233e+00 1.162040264434971881e+00
3.965577126274499875e+00 1.158807476157663885e+00
3.988370475843570517e+00 1.152989622943280557e+00
4.011163825412641160e+00 1.146458768041479059e+00
4.033957174981711802e+00 1.145803944621276438e+00
4.056750524550782444e+00 1.140216844005912611e+00
4.079543874119853086e+00 1.134138963609052198e+00
4.102337223688923729e+00 1.128343125941142500e+00
4.125130573257994371e+00 1.124257692239397644e+00
4.147923922827065013e+00 1.127759647727502257e+00
4.170717272396135655e+00 1.137977669531845315e+00
4.193510621965206298e+00 1.144706028523852170e+00
4.216303971534276940e+00 1.152947976205547009e+00
4.239097321103347582e+00 1.167335493479337183e+00
4.261890670672418224e+00 1.190840732104832211e+00
4.284684020241488867e+00 1.214913606228213538e+00
4.307477369810559509e+00 1.222365299113564951e+00
4.330270719379630151e+00 1.214313728949270033e+00
4.353064068948700793e+00 1.197651563294399146e+00
4.375857418517771436e+00 1.194451467176355086e+00
4.398650768086842078e+00 1.189163629633152475e+00
4.421444117655912720e+00 1.183646735032415798e+00
4.444237467224983362e+00 1.178075662582655392e+00
4.467030816794054005e+00 1.173560832999750225e+00
4.489824166363124647e+00 1.173839378674387479e+00
4.512617515932195289e+00 1.180584719574083508e+00
4.535410865501265931e+00 1.193671120700566579e+00
4.558204215070336573e+00 1.199218031684160746e+00
4.580997564639407216e+00 1.204406547586292842e+00
4.603790914208477858e+00 1.203557028316469824e+00
4.626584263777548500e+00 1.199594176965547598e+00
4.649377613346619142e+00 1.185976515004605547e+00
4.672170962915689785e+00 1.170996909345570103e+00
4.694964312484760427e+00 1.156407198749654253e+00
4.717757662053831069e+00 1.144001716486546361e+00
4.740551011622900823e+00 1.131854963256966329e+00
4.763344361191971466e+00 1.116961512299654347e+00
4.786137710761042108e+00 1.114621704789148904e+00
4.808931060330112750e+00 1.133607517324743297e+00
4.831724409899183392e+00 1.147644454903605116e+00
4.854517759468254035e+00 1.130178125713643622e+00
4.877311109037324677e+00 1.099215657200134366e+00
4.900104458606395319e+00 1.097516115296609751e+00
4.922897808175465961e+00 1.098635623055136401e+00
4.945691157744536604e+00 1.094608049706578656e+00
4.968484507313607246e+00 1.102030070615936719e+00
4.991277856882677888e+00 1.114357253303108308e+00
5.014071206451748530e+00 1.130375126439970845e+00
5.036864556020819172e+00 1.149308920292651859e+00
5.059657905589889815e+00 1.176904122894797622e+00
5.082451255158960457e+00 1.183519225014151521e+00
5.105244604728031099e+00 1.184141329782254282e+00
5.128037954297101741e+00 1.182527174288217742e+00
5.150831303866171496e+00 1.178242699911796310e+00
5.173624653435242138e+00 1.176280693484909490e+00
5.196418003004312780e+00 1.175101444381860594e+00
5.219211352573383422e+00 1.173422063526309955e+00
5.242004702142454065e+00 1.171112100195229822e+00
5.264798051711524707e+00 1.201386152372858618e+00
5.287591401280595349e+00 1.166720462298368455e+00
5.310384750849665991e+00 1.135517730257820324e+00
5.333178100418736634e+00 1.122284532328677642e+00
5.355971449987807276e+00 1.114828627082448786e+00
5.378764799556877918e+00 1.109325190842251674e+00
5.401558149125948560e+00 1.107513425286666742e+00
5.424351498695019203e+00 1.107809562204214338e+00
5.447144848264089845e+00 1.119019873170012502e+00
5.469938197833160487e+00 1.127343577742703218e+00
5.492731547402231129e+00 1.132767376518760916e+00
5.515524896971301771e+00 1.130101349475761019e+00
5.538318246540372414e+00 1.133877002449568350e+00
5.561111596109443056e+00 1.143538250818665114e+00
5.583904945678513698e+00 1.157734913704012492e+00
5.606698295247584340e+00 1.165923239886233587e+00
5.629491644816654983e+00 1.173769013702746111e+00
5.652284994385725625e+00 1.180453924444191394e+00
5.675078343954796267e+00 1.176630133987902171e+00
5.697871693523866909e+00 1.165548763653496467e+00
5.720665043092937552e+00 1.153843116138459912e+00
5.743458392662008194e+00 1.143604059022564456e+00
5.766251742231078836e+00 1.132302215309394233e+00
5.789045091800149478e+00 1.119668152859795152e+00
5.811838441369220121e+00 1.106902712437918490e+00
5.834631790938290763e+00 1.111634531591692676e+00
5.857425140507361405e+00 1.120971335448287531e+00
5.880218490076432047e+00 1.132798955978925104e+00
5.903011839645502690e+00 1.169536915662520160e+00
5.925805189214573332e+00 1.203801265768864814e+00
5.948598538783643974e+00 1.222994239033280417e+00
5.971391888352714616e+00 1.233673766035662478e+00
5.994185237921785259e+00 1.229142775822975153e+00
6.016978587490855901e+00 1.219521690592812124e+00
6.039771937059926543e+00 1.209904340852483884e+00
6.062565286628997185e+00 1.181409944913561993e+00
6.085358636198067828e+00 1.167513260406940034e+00
6.108151985767138470e+00 1.164881833007375134e+00
6.130945335336209112e+00 1.165793663426784255e+00
6.153738684905279754e+00 1.166790111963445620e+00
6.176532034474350397e+00 1.169382065037805063e+00
6.199325384043421039e+00 1.171641109138653825e+00
6.222118733612491681e+00 1.171731979565133308e+00
6.244912083181562323e+00 1.171898407559052835e+00
6.267705432750632966e+00 1.169161591659040322e+00
6.290498782319703608e+00 1.160875639377234148e+00
6.313292131888774250e+00 1.159484262138668731e+00
6.336085481457844892e+00 1.158938589201584435e+00
6.358878831026915535e+00 1.159919221515327781e+00
6.381672180595986177e+00 1.161182426414736346e+00
6.404465530165056819e+00 1.166373988992974953e+00
6.427258879734127461e+00 1.179269191324151089e+00
6.450052229303198104e+00 1.192159201059528328e+00
6.472845578872268746e+00 1.204975269290443407e+00
6.495638928441339388e+00 1.217639401108571384e+00
6.518432278010410030e+00 1.229277836299416116e+00
6.541225627579480673e+00 1.230892230228974205e+00
6.564018977148551315e+00 1.228038077559609587e+00
6.586812326717621957e+00 1.223328128241712554e+00
6.609605676286690823e+00 1.217151456060495684e+00
6.632399025855761465e+00 1.201754667717561231e+00
6.655192375424832107e+00 1.165599417955370809e+00
6.677985724993902750e+00 1.157205984239095820e+00
6.700779074562973392e+00 1.143553139792333084e+00
6.723572424132044034e+00 1.124381016389619958e+00
6.746365773701114676e+00 1.140654081766442784e+00
6.769159123270185319e+00 1.170616763645991432e+00
6.791952472839255961e+00 1.176893976138721376e+00
6.814745822408326603e+00 1.183037426303960027e+00
6.837539171977397245e+00 1.188589847797381527e+00
6.860332521546467888e+00 1.193110982675185339e+00
6.883125871115538530e+00 1.196243310119487591e+00
6.905919220684609172e+00 1.199053988045454933e+00
6.928712570253679814e+00 1.201319655355230553e+00
6.951505919822750457e+00 1.198863186642683543e+00
6.974299269391821099e+00 1.196052217295523246e+00
6.997092618960891741e+00 1.192291532773891216e+00
7.019885968529962383e+00 1.187665380295339634e+00
7.042679318099033026e+00 1.180642818362791946e+00
7.065472667668103668e+00 1.172168952397306452e+00
7.088266017237174310e+00 1.165800710521082584e+00
7.111059366806244952e+00 1.163003490955655028e+00
7.133852716375315595e+00 1.159138186225810774e+00
7.156646065944386237e+00 1.156104650565865199e+00
7.179439415513456879e+00 1.156977457038275814e+00
7.202232765082527521e+00 1.155563057525479831e+00
7.225026114651598164e+00 1.152101530104666205e+00
7.247819464220668806e+00 1.149575570684056025e+00
7.270612813789739448e+00 1.147705308947227110e+00
7.293406163358810090e+00 1.146773847336558294e+00
7.316199512927880733e+00 1.148471031377704676e+00
7.338992862496951375e+00 1.151228220268377012e+00
7.361786212066022017e+00 1.156751605613862255e+00
7.384579561635092659e+00 1.163099659949276443e+00
7.407372911204163302e+00 1.173531637894799751e+00
7.430166260773233944e+00 1.181438212769262863e+00
7.452959610342304586e+00 1.190086216143859232e+00
7.475752959911375228e+00 1.189551855647622336e+00
7.498546309480445871e+00 1.189904369319557231e+00
7.521339659049516513e+00 1.191436450008569459e+00
7.544133008618587155e+00 1.189513202600323893e+00
7.566926358187657797e+00 1.186624715215881087e+00
7.589719707756728440e+00 1.182907770366003586e+00
7.612513057325799082e+00 1.182434528841745713e+00
7.635306406894869724e+00 1.183155319422862117e+00
7.658099756463940366e+00 1.183654232504921078e+00
7.680893106033011009e+00 1.183958582201538379e+00
7.703686455602081651e+00 1.181559602942478415e+00
7.726479805171152293e+00 1.176770069146113595e+00
7.749273154740222935e+00 1.175359749530016762e+00
7.772066504309293578e+00 1.178734751349407084e+00
7.794859853878364220e+00 1.185601747350675694e+00
7.817653203447434862e+00 1.190754948302808591e+00
7.840446553016505504e+00 1.194468952447922616e+00
7.863239902585576147e+00 1.188397350853124923e+00
7.886033252154646789e+00 1.176920018596222750e+00
7.908826601723717431e+00 1.167753100048607440e+00
7.931619951292788073e+00 1.155890614946177619e+00
7.954413300861858716e+00 1.142128222623761014e+00
7.977206650430929358e+00 1.133795166080065364e+00
8.000000000000000000e+00 1.128968436342365989e+00


==> Figures/FigsData/sample_figures/fine_q2_conf_34.txt <==
1.198559855985598332e+00 8.241423455534500064e-01
1.221307147437151519e+00 8.223093327436268307e-01
1.244054438888704706e+00 8.215933108729380763e-01
1.266801730340257892e+00 8.243684354133848924e-01
1.289549021791811079e+00 8.305447102020661054e-01
1.312296313243364265e+00 8.153709915357957305e-01
1.335043604694917452e+00 8.090571659441169183e-01
1.357790896146470638e+00 8.054921310141908153e-01
1.380538187598023825e+00 8.029152258705136713e-01
1.403285479049577011e+00 7.930150651089992175e-01
1.426032770501130198e+00 7.797287225514255571e-01
1.448780061952683385e+00 7.651622461724256752e-01
1.471527353404236571e+00 7.644145653630654014e-01
1.494274644855789758e+00 7.712513330387908983e-01
1.517021936307342944e+00 7.847651430837562225e-01
1.539769227758896131e+00 8.032361335894485643e-01
1.562516519210449317e+00 8.234819321449129426e-01
1.585263810662002504e+00 8.501255385812515053e-01
1.608011102113555690e+00 8.733131810922750704e-01
1.630758393565108877e+00 8.929071499179719318e-01
1.653505685016662063e+00 9.096511519423459147e-01
1.676252976468215250e+00 9.378289187552998341e-01
1.699000267919768437e+00 9.929733853824732615e-01
1.721747559371321401e+00 1.048835887335849204e+00
1.744494850822874810e+00 1.089257079735883149e+00
1.767242142274427774e+00 1.127447615108529755e+00
1.789989433725981183e+00 1.162931218499842823e+00
1.812736725177534147e+00 1.207983663249302175e+00
1.835484016629087556e+00 1.235367161601302666e+00
1.858231308080640520e+00 1.251722699175685571e+00
1.880978599532193929e+00 1.253033591179369077e+00
1.903725890983746893e+00 1.257391503696373869e+00
1.926473182435300302e+00 1.264412449565943453e+00
1.949220473886853267e+00 1.252723519030238819e+00
1.971967765338406675e+00 1.240168564188064870e+00
1.994715056789959640e+00 1.229169189180176369e+00
2.017462348241513048e+00 1.242562933693711624e+00
2.040209639693066013e+00 1.254621174359190183e+00
2.062956931144619421e+00 1.261248383704462794e+00
2.085704222596172386e+00 1.261404611956634891e+00
2.108451514047725794e+00 1.257324688764717369e+00
2.131198805499278759e+00 1.251938191901337039e+00
2.153946096950832167e+00 1.239738294043325917e+00
2.176693388402385132e+00 1.222437942469077221e+00
2.199440679853938541e+00 1.197725372334682570e+00
2.222187971305491505e+00 1.186766504872592165e+00
2.244935262757044470e+00 1.182987328351635448e+00
2.267682554208597878e+00 1.177959067612702970e+00
2.290429845660151287e+00 1.175486226327688177e+00
2.313177137111704251e+00 1.187336736668378023e+00
2.335924428563257216e+00 1.186235482473654512e+00
2.358671720014810624e+00 1.185103602560852121e+00
2.381419011466364033e+00 1.208976985631349921e+00
2.404166302917916997e+00 1.249944367578764481e+00
2.426913594369469962e+00 1.260177543285132540e+00
2.449660885821023371e+00 1.268640679652156100e+00
2.472408177272576779e+00 1.285030022084902690e+00
2.495155468724129744e+00 1.298954868475882707e+00
2.517902760175682708e+00 1.309505507832543714e+00
2.540650051627236117e+00 1.305308141899931273e+00
2.563397343078789525e+00 1.297851229925945482e+00
2.586144634530342490e+00 1.283955260725887504e+00
2.608891925981895454e+00 1.279005577737665877e+00
2.631639217433448863e+00 1.272503335098429389e+00
2.654386508885002272e+00 1.266361606967511877e+00
2.677133800336555236e+00 1.253812162635165262e+00
2.699881091788108201e+00 1.241458500358703088e+00
2.722628383239661609e+00 1.229322211799227516e+00
2.745375674691215018e+00 1.213456235335898858e+00
2.768122966142767982e+00 1.202971324704630307e+00
2.790870257594320947e+00 1.221212330903538756e+00
2.813617549045874355e+00 1.242717757825591018e+00
2.836364840497427764e+00 1.261798533930781785e+00
2.859112131948980728e+00 1.284454306272125201e+00
2.881859423400533693e+00 1.300992856355581040e+00
2.904606714852087102e+00 1.310014541177843217e+00
2.927354006303640510e+00 1.310272528411970949e+00
2.950101297755193475e+00 1.307833677435169761e+00
2.972848589206746439e+00 1.304366427561843178e+00
2.995595880658299848e+00 1.301181538331495746e+00
3.018343172109853256e+00 1.293904618683312302e+00
3.041090463561406221e+00 1.271468683892676754e+00
3.063837755012959185e+00 1.248915120911496146e+00
3.086585046464512594e+00 1.240232941778836029e+00
3.109332337916066002e+00 1.236638923686645075e+00
3.132079629367618967e+00 1.236823287330339305e+00
3.154826920819171931e+00 1.232628888595326266e+00
3.177574212270725340e+00 1.229111779205196431e+00
3.200321503722278305e+00 1.227240033869567704e+00
3.223068795173831713e+00 1.224975558737398718e+00
3.245816086625384678e+00 1.227277468246423586e+00
3.268563378076938086e+00 1.244404238761111392e+00
3.291310669528491051e+00 1.242953464584887868e+00
3.314057960980044459e+00 1.251617946503294831e+00
3.336805252431597424e+00 1.260505153691501512e+00
3.359552543883150832e+00 1.271044348143136382e+00
3.382299835334703797e+00 1.273123664846539826e+00
3.405047126786257206e+00 1.272274648940595165e+00
3.427794418237810170e+00 1.269872464048414473e+00
3.450541709689363579e+00 1.268694407122972434e+00
3.473289001140916543e+00 1.263696533666597510e+00
3.496036292592469952e+00 1.270233746848968837e+00
3.518783584044022916e+00 1.280068231870762352e+00
3.541530875495576325e+00 1.278590646944802067e+00
3.564278166947129289e+00 1.266313760906222718e+00
3.587025458398682698e+00 1.261501284314134441e+00
3.609772749850235662e+00 1.255136645463567069e+00
3.632520041301789071e+00 1.247441086025520729e+00
3.655267332753342036e+00 1.238677494408728874e+00
3.678014624204895444e+00 1.229469485472930224e+00
3.700761915656448409e+00 1.220616321578608554e+00
3.723509207108001817e+00 1.219616508451812242e+00
3.746256498559554782e+00 1.219445020326272111e+00
3.769003790011108190e+00 1.227368683079767209e+00
3.791751081462661155e+00 1.234125892769860622e+00
3.814498372914214563e+00 1.245979131872628320e+00
3.837245664365767528e+00 1.264453698911141455e+00
3.859992955817320937e+00 1.282222390835041859e+00
3.882740247268873901e+00 1.296140057667544809e+00
3.905487538720427310e+00 1.302516936208209408e+00
3.928234830171980274e+00 1.304254733766496921e+00
3.950982121623533683e+00 1.303006391347920623e+00
3.973729413075086647e+00 1.299612871036370354e+00
3.996476704526640056e+00 1.289176044901912288e+00
4.019223995978192576e+00 1.267447521810360245e+00
4.041971287429745985e+00 1.243781842571815677e+00
4.064718578881299393e+00 1.231891195585027798e+00
4.087465870332852802e+00 1.214064828757790426e+00
4.110213161784406211e+00 1.193855086951725042e+00
4.132960453235958731e+00 1.172607885699321839e+00
4.155707744687512140e+00 1.146027676618833313e+00
4.178455036139064660e+00 1.132102141414125018e+00
4.201202327590618069e+00 1.137013197847883683e+00
4.223949619042171477e+00 1.148780653148627984e+00
4.246696910493724886e+00 1.174255766573215176e+00
4.269444201945278294e+00 1.205925090436258174e+00
4.292191493396831703e+00 1.234487758412800673e+00
4.314938784848384223e+00 1.261077928799515524e+00
4.337686076299937632e+00 1.262944402060838245e+00
4.360433367751490152e+00 1.262587278635490140e+00
4.383180659203043561e+00 1.260273765264424917e+00
4.405927950654596970e+00 1.249765620416240175e+00
4.428675242106150378e+00 1.237272155445745314e+00
4.451422533557703787e+00 1.223006187302184911e+00
4.474169825009257195e+00 1.208874776271187113e+00
4.496917116460809716e+00 1.195240264866734847e+00
4.519664407912363124e+00 1.163163083797962072e+00
4.542411699363915645e+00 1.136878428792635454e+00
4.565158990815469053e+00 1.122483228596490079e+00
4.587906282267022462e+00 1.109552287429943496e+00
4.610653573718575871e+00 1.098761185849975952e+00
4.633400865170129279e+00 1.090075734852105960e+00
4.656148156621682688e+00 1.083005114915583267e+00
4.678895448073235208e+00 1.078397163015163196e+00
4.701642739524788617e+00 1.071774470698378945e+00
4.724390030976341137e+00 1.075278611845429388e+00
4.747137322427894546e+00 1.081619261433262924e+00
4.769884613879447954e+00 1.101986171987167973e+00
4.792631905331001363e+00 1.124031840814984307e+00
4.815379196782554772e+00 1.124204945003502543e+00
4.838126488234108180e+00 1.117682249895099122e+00
4.860873779685660701e+00 1.109507832451624765e+00
4.883621071137214109e+00 1.106515784572398298e+00
4.906368362588766630e+00 1.105198958173516210e+00
4.929115654040320038e+00 1.109405146220419525e+00
4.951862945491873447e+00 1.113272861798313196e+00
4.974610236943426855e+00 1.112161937718556093e+00
4.997357528394980264e+00 1.094928824961334923e+00
5.020104819846533672e+00 1.076405219683925996e+00
5.042852111298086193e+00 1.063052499326484934e+00
5.065599402749639601e+00 1.053424433234112945e+00
5.088346694201192122e+00 1.040810611310994949e+00
5.111093985652745531e+00 1.047837504822181076e+00
5.133841277104298939e+00 1.052336624153511258e+00
5.156588568555852348e+00 1.059221595543808014e+00
5.179335860007405756e+00 1.076979902276110845e+00
5.202083151458958277e+00 1.096231530678784649e+00
5.224830442910511685e+00 1.116638538139534065e+00
5.247577734362065094e+00 1.137427943190897572e+00
5.270325025813618502e+00 1.150797605716773919e+00
5.293072317265171023e+00 1.168609851862578930e+00
5.315819608716724431e+00 1.172139757292355755e+00
5.338566900168277840e+00 1.173597499084370499e+00
5.361314191619831249e+00 1.173267769251144621e+00
5.384061483071383769e+00 1.173613580235645548e+00
5.406808774522937178e+00 1.178717716456046727e+00
5.429556065974490586e+00 1.186778214705975110e+00
5.452303357426043995e+00 1.200300952836574231e+00
5.475050648877596515e+00 1.209340414351596671e+00
5.497797940329149924e+00 1.215431143773775702e+00
5.520545231780703332e+00 1.231037993811041398e+00
5.543292523232256741e+00 1.231110239774017900e+00
5.566039814683809261e+00 1.225459556352954227e+00
5.588787106135362670e+00 1.204882756308149894e+00
5.611534397586916079e+00 1.200769558114582969e+00
5.634281689038468599e+00 1.188053871238166526e+00
5.657028980490022008e+00 1.172376841679109605e+00
5.679776271941575416e+00 1.165567706031027884e+00
5.702523563393128825e+00 1.169017338168608644e+00
5.725270854844681345e+00 1.173872865618722727e+00
5.748018146296234754e+00 1.177210380075585761e+00
5.770765437747788162e+00 1.179571368608240078e+00
5.793512729199341571e+00 1.176378849441208629e+00
5.816260020650894091e+00 1.164251012096324311e+00
5.839007312102447500e+00 1.162060716904138813e+00
5.861754603554000909e+00 1.154022790550233601e+00
5.884501895005554317e+00 1.142350206094161047e+00
5.907249186457106838e+00 1.125814623208304388e+00
5.929996477908660246e+00 1.096375360283845080e+00
5.952743769360213655e+00 1.077517892290839718e+00
5.975491060811767063e+00 1.080842319286862807e+00
5.998238352263319584e+00 1.091357312533078217e+00
6.020985643714872992e+00 1.091799120307768156e+00
6.043732935166426401e+00 1.092450791080521455e+00
6.066480226617979810e+00 1.078683179669470249e+00
6.089227518069532330e+00 1.059064413549550387e+00
6.111974809521085739e+00 1.065251934546989965e+00
6.134722100972639147e+00 1.074606064718137910e+00
6.157469392424192556e+00 1.083743735175131118e+00
6.180216683875745076e+00 1.087473688007341677e+00
6.202963975327298485e+00 1.089175031423694318e+00
6.225711266778851893e+00 1.086963594948613610e+00
6.248458558230405302e+00 1.085228075774196999e+00
6.271205849681957822e+00 1.078828943251537442e+00
6.293953141133511231e+00 1.069510167769642139e+00
6.316700432585064640e+00 1.069060279680061232e+00
6.339447724036618048e+00 1.071123925871143134e+00
6.362195015488170569e+00 1.076209464120877035e+00
6.384942306939723977e+00 1.082810101151934212e+00
6.407689598391277386e+00 1.099942382176449351e+00
6.430436889842830794e+00 1.120732899926912607e+00
6.453184181294383315e+00 1.142809565372507663e+00
6.475931472745936723e+00 1.162274726030990468e+00
6.498678764197490132e+00 1.172202200906120373e+00
6.521426055649043541e+00 1.171646116284602579e+00
6.544173347100596061e+00 1.164893993218965251e+00
6.566920638552149470e+00 1.158187066931046338e+00
6.589667930003702878e+00 1.154271770220220539e+00
6.612415221455256287e+00 1.148329771577707881e+00
6.635162512906808807e+00 1.145831046792206154e+00
6.657909804358362216e+00 1.153744032932910724e+00
6.680657095809915624e+00 1.151678333547061506e+00
6.703404387261469033e+00 1.155588464154924111e+00
6.726151678713021553e+00 1.164741871356328229e+00
6.748898970164574962e+00 1.166733231845179741e+00
6.771646261616128371e+00 1.172428449723069477e+00
6.794393553067681779e+00 1.171096416436490539e+00
6.817140844519234300e+00 1.169249839294784765e+00
6.839888135970787708e+00 1.167214103306121631e+00
6.862635427422341117e+00 1.164796208162365954e+00
6.885382718873894525e+00 1.164061535335338515e+00
6.908130010325447046e+00 1.163836902581367516e+00
6.930877301777000454e+00 1.162433444609719091e+00
6.953624593228553863e+00 1.161192175778277047e+00
6.976371884680107271e+00 1.159537433259935302e+00
6.999119176131659792e+00 1.157772348080868152e+00
7.021866467583213200e+00 1.155944527866843874e+00
7.044613759034766609e+00 1.158640094421658606e+00
7.067361050486319130e+00 1.161584693632131682e+00
7.090108341937872538e+00 1.156802577829765255e+00
7.112855633389425947e+00 1.161659456414500413e+00
7.135602924840979355e+00 1.170128050305680123e+00
7.158350216292531876e+00 1.177090738429527050e+00
7.181097507744085284e+00 1.179277404103220572e+00
7.203844799195638693e+00 1.183517423501323496e+00
7.226592090647192101e+00 1.192993486948819015e+00
7.249339382098744622e+00 1.198130871678034115e+00
7.272086673550298030e+00 1.202889011464084446e+00
7.294833965001851439e+00 1.206381641474019828e+00
7.317581256453404848e+00 1.200766087553105210e+00
7.340328547904957368e+00 1.192838556845596809e+00
7.363075839356510777e+00 1.177007656896745802e+00
7.385823130808064185e+00 1.159566416422200152e+00
7.408570422259617594e+00 1.133328547764734573e+00
7.431317713711170114e+00 1.118519900374524978e+00
7.454065005162723523e+00 1.125185338881724562e+00
7.476812296614276931e+00 1.129800125933757338e+00
7.499559588065830340e+00 1.131609613105471368e+00
7.522306879517382860e+00 1.133913853984038544e+00
7.545054170968936269e+00 1.131078246299669576e+00
7.567801462420489678e+00 1.125640008928150859e+00
7.590548753872043086e+00 1.114581263475439954e+00
7.613296045323595607e+00 1.116075062016853803e+00
7.636043336775149015e+00 1.119131513979687353e+00
7.658790628226702424e+00 1.124837117049174440e+00
7.681537919678255832e+00 1.133232749670813222e+00
7.704285211129808353e+00 1.187174706485185860e+00
7.727032502581361761e+00 1.270650823561525034e+00
7.749779794032915170e+00 1.298101348787867648e+00
7.772527085484468579e+00 1.298344738469519921e+00
7.795274376936021099e+00 1.277287358384966875e+00
7.818021668387574508e+00 1.254567181960016597e+00
7.840768959839127916e+00 1.155002495614727565e+00
7.863516251290681325e+00 1.118123594045164149e+00
7.886263542742233845e+00 1.107656751527848593e+00
7.909010834193787254e+00 1.114989094188334029e+00
7.931758125645340662e+00 1.120543608615776510e+00
7.954505417096894071e+00 1.123764210188658907e+00
7.977252708548446591e+00 1.123120593237960874e+00
8.000000000000000000e+00 1.119259288926308438e+00


==> Figures/FigsData/sample_figures/fine_q2_conf_35.txt <==
1.108640864086408495e+00 1.006025173619103263e+00
1.131688887952340128e+00 1.010000741531165591e+00
1.154736911818271983e+00 1.012841661029094009e+00
1.177784935684203838e+00 1.017594793669195585e+00
1.200832959550135470e+00 1.025233605453154784e+00
1.223880983416067103e+00 1.033905531858395621e+00
1.246929007281998958e+00 1.042492588464444925e+00
1.269977031147930813e+00 1.053178208819039785e+00
1.293025055013862445e+00 1.065248954102972823e+00
1.316073078879794078e+00 1.075421752636761541e+00
1.339121102745725933e+00 1.087087409216296541e+00
1.362169126611657788e+00 1.100056672269695168e+00
1.385217150477589421e+00 1.113774331439018050e+00
1.408265174343521053e+00 1.126878443026172238e+00
1.431313198209452908e+00 1.142495386833842552e+00
1.454361222075384763e+00 1.154083830043705738e+00
1.477409245941316396e+00 1.162933682333563645e+00
1.500457269807248029e+00 1.171237172872608978e+00
1.523505293673179883e+00 1.181673999007066822e+00
1.546553317539111738e+00 1.191848810996369412e+00
1.569601341405043371e+00 1.204862091896297560e+00
1.592649365270975004e+00 1.211329416978070395e+00
1.615697389136906859e+00 1.219871078110133400e+00
1.638745413002838713e+00 1.226368022182228179e+00
1.661793436868770346e+00 1.234340193317905232e+00
1.684841460734701979e+00 1.240772388899528789e+00
1.707889484600633834e+00 1.244485492288228912e+00
1.730937508466565689e+00 1.248025809402439013e+00
1.753985532332497321e+00 1.251931568692409957e+00
1.777033556198428954e+00 1.254232074081142123e+00
1.800081580064360809e+00 1.254940863407682627e+00
1.823129603930292664e+00 1.254117678016553494e+00
1.846177627796224296e+00 1.252257774978486449e+00
1.869225651662155929e+00 1.247930117279860696e+00
1.892273675528087784e+00 1.242211373763862037e+00
1.915321699394019639e+00 1.240144402721898853e+00
1.938369723259951272e+00 1.242337903547205080e+00
1.961417747125882904e+00 1.243346326845606642e+00
1.984465770991814759e+00 1.242445173038988049e+00
2.007513794857746614e+00 1.243969597298480556e+00
2.030561818723678247e+00 1.241102516125290212e+00
2.053609842589609880e+00 1.245884022592435469e+00
2.076657866455541956e+00 1.243490129957831369e+00
2.099705890321473589e+00 1.242926971749179543e+00
2.122753914187405222e+00 1.244377719432567364e+00
2.145801938053336855e+00 1.244102485362393651e+00
2.168849961919268488e+00 1.245167762286225166e+00
2.191897985785200564e+00 1.246084202459047496e+00
2.214946009651132197e+00 1.245797549976683349e+00
2.237994033517063830e+00 1.246806344174784975e+00
2.261042057382995907e+00 1.246708744568035598e+00
2.284090081248927540e+00 1.244742313837585268e+00
2.307138105114859172e+00 1.244568759270860081e+00
2.330186128980790805e+00 1.244036226780287135e+00
2.353234152846722438e+00 1.242326697077700492e+00
2.376282176712654515e+00 1.238021240375398069e+00
2.399330200578586147e+00 1.239740439963018304e+00
2.422378224444517780e+00 1.234241745940413137e+00
2.445426248310449857e+00 1.224878594958706213e+00
2.468474272176381490e+00 1.218403931361442316e+00
2.491522296042313123e+00 1.212315930701341138e+00
2.514570319908244755e+00 1.205595334110196815e+00
2.537618343774176388e+00 1.197656040583633841e+00
2.560666367640108465e+00 1.191217619185618748e+00
2.583714391506040098e+00 1.182249317427308766e+00
2.606762415371971731e+00 1.175421371865874143e+00
2.629810439237903807e+00 1.169248620624342205e+00
2.652858463103835440e+00 1.163919666200120329e+00
2.675906486969767073e+00 1.155499236284258435e+00
2.698954510835698706e+00 1.153475687000021122e+00
2.722002534701630339e+00 1.152015587345628367e+00
2.745050558567562415e+00 1.144102548219252391e+00
2.768098582433494048e+00 1.138104331779366651e+00
2.791146606299425681e+00 1.136273279439385941e+00
2.814194630165357758e+00 1.134354456334703665e+00
2.837242654031289391e+00 1.132623997291907436e+00
2.860290677897221023e+00 1.132647152030316517e+00
2.883338701763152656e+00 1.136724982288212837e+00
2.906386725629084289e+00 1.140924308690667743e+00
2.929434749495016366e+00 1.146239195419128443e+00
2.952482773360947998e+00 1.150886330223561016e+00
2.975530797226879631e+00 1.153676555680361648e+00
2.998578821092811708e+00 1.156510944694288057e+00
3.021626844958743341e+00 1.160089384999082540e+00
3.044674868824674974e+00 1.165618757725437771e+00
3.067722892690606606e+00 1.172639120752621888e+00
3.090770916556538239e+00 1.177020055543857247e+00
3.113818940422470316e+00 1.179579554894474080e+00
3.136866964288401949e+00 1.180462534615796644e+00
3.159914988154333582e+00 1.181921309628404027e+00
3.182963012020265214e+00 1.183359314257816042e+00
3.206011035886197291e+00 1.183751302254956395e+00
3.229059059752128924e+00 1.183196754217909819e+00
3.252107083618060557e+00 1.184264071090090908e+00
3.275155107483992634e+00 1.188059832126200810e+00
3.298203131349924266e+00 1.187247243869355318e+00
3.321251155215855899e+00 1.185210580631442134e+00
3.344299179081787532e+00 1.184837826433026153e+00
3.367347202947719165e+00 1.185391791627687263e+00
3.390395226813651242e+00 1.185108212314265330e+00
3.413443250679582874e+00 1.184775250355083021e+00
3.436491274545514507e+00 1.184700673022564210e+00
3.459539298411446584e+00 1.185444883270446725e+00
3.482587322277378217e+00 1.185929967092266057e+00
3.505635346143309850e+00 1.187850909623805240e+00
3.528683370009241482e+00 1.187632343729211559e+00
3.551731393875173115e+00 1.187377164735668789e+00
3.574779417741105192e+00 1.188221517902528834e+00
3.597827441607036825e+00 1.189293391542451950e+00
3.620875465472968457e+00 1.190355886718534206e+00
3.643923489338900534e+00 1.191355540888316300e+00
3.666971513204832167e+00 1.192235341469353838e+00
3.690019537070763800e+00 1.192872600139482042e+00
3.713067560936695433e+00 1.192939865449345493e+00
3.736115584802627065e+00 1.191847300904734119e+00
3.759163608668559142e+00 1.189585183634943366e+00
3.782211632534490775e+00 1.186460936505532304e+00
3.805259656400422408e+00 1.186299171250697171e+00
3.828307680266354485e+00 1.183997844584057990e+00
3.851355704132286117e+00 1.181376961333105102e+00
3.874403727998217750e+00 1.179049512730457661e+00
3.897451751864149383e+00 1.176492159299533213e+00
3.920499775730081016e+00 1.173989010210468198e+00
3.943547799596013093e+00 1.168593956161153802e+00
3.966595823461944725e+00 1.167387075030461130e+00
3.989643847327876358e+00 1.164167904070707360e+00
4.012691871193808879e+00 1.159267073871531828e+00
4.035739895059739624e+00 1.153019241933602501e+00
4.058787918925672145e+00 1.149664639597707483e+00
4.081835942791602889e+00 1.144966426606029319e+00
4.104883966657535410e+00 1.139684523458025289e+00
4.127931990523467043e+00 1.134653772392536286e+00
4.150980014389398676e+00 1.126519041216953010e+00
4.174028038255330308e+00 1.118583827587089186e+00
4.197076062121261941e+00 1.115444121888042206e+00
4.220124085987194462e+00 1.112817476445322695e+00
4.243172109853125207e+00 1.109935188384435722e+00
4.266220133719057728e+00 1.106968692845250013e+00
4.289268157584988472e+00 1.105331289887879320e+00
4.312316181450920993e+00 1.102413753109082517e+00
4.335364205316852626e+00 1.098382192588750472e+00
4.358412229182784259e+00 1.095328098488295154e+00
4.381460253048716780e+00 1.094039500205860271e+00
4.404508276914647524e+00 1.094689859583245939e+00
4.427556300780580045e+00 1.096155681690151651e+00
4.450604324646510790e+00 1.098389491364988313e+00
4.473652348512443311e+00 1.099282710567312193e+00
4.496700372378374944e+00 1.098437536122545133e+00
4.519748396244306576e+00 1.102372569995973883e+00
4.542796420110238209e+00 1.105485782859312316e+00
4.565844443976169842e+00 1.106875093656692455e+00
4.588892467842102363e+00 1.108951535887421569e+00
4.611940491708033107e+00 1.111620808302795638e+00
4.634988515573965628e+00 1.114232313089907889e+00
4.658036539439896373e+00 1.117183071884682910e+00
4.681084563305828894e+00 1.120611721696382679e+00
4.704132587171760527e+00 1.124369730441608262e+00
4.727180611037692159e+00 1.127486109198813979e+00
4.750228634903624680e+00 1.130263750558653024e+00
4.773276658769555425e+00 1.134504299813470007e+00
4.796324682635487946e+00 1.140153685085584012e+00
4.819372706501418691e+00 1.143337408631160290e+00
4.842420730367351211e+00 1.146107102140286882e+00
4.865468754233282844e+00 1.147959401734505613e+00
4.888516778099214477e+00 1.148615390839479389e+00
4.911564801965146110e+00 1.157047663052902742e+00
4.934612825831077743e+00 1.161748180921287732e+00
4.957660849697010264e+00 1.160835184817107457e+00
4.980708873562941008e+00 1.158955253195244950e+00
5.003756897428873529e+00 1.160771681489914720e+00
5.026804921294804274e+00 1.162951670969009754e+00
5.049852945160736795e+00 1.167026904929006736e+00
5.072900969026668427e+00 1.170225279012729658e+00
5.095948992892600060e+00 1.171958811224467878e+00
5.118997016758532581e+00 1.168606434286772577e+00
5.142045040624463326e+00 1.164947800168288916e+00
5.165093064490395847e+00 1.163278327633293197e+00
5.188141088356326591e+00 1.164946422540832138e+00
5.211189112222259112e+00 1.165782589421458182e+00
5.234237136088189857e+00 1.166172828891441693e+00
5.257285159954122378e+00 1.165979484176442371e+00
5.280333183820054899e+00 1.163545083996040397e+00
5.303381207685985643e+00 1.161058625393471377e+00
5.326429231551918164e+00 1.160570018024502881e+00
5.349477255417848909e+00 1.159555289431202674e+00
5.372525279283781430e+00 1.158099084223659148e+00
5.395573303149712174e+00 1.157991046439640570e+00
5.418621327015644695e+00 1.158181847842411738e+00
5.441669350881577216e+00 1.156864571065322700e+00
5.464717374747507961e+00 1.154998548182206930e+00
5.487765398613440482e+00 1.153109953403067767e+00
5.510813422479371226e+00 1.153547615048969188e+00
5.533861446345303747e+00 1.153052384471073610e+00
5.556909470211234492e+00 1.152282741100911112e+00
5.579957494077167013e+00 1.150253972728039198e+00
5.603005517943097757e+00 1.148872344853014482e+00
5.626053541809030278e+00 1.145784896272402209e+00
5.649101565674962799e+00 1.141511707843992696e+00
5.672149589540893544e+00 1.140802653589095161e+00
5.695197613406826065e+00 1.138549543883445203e+00
5.718245637272756809e+00 1.136442860080755013e+00
5.741293661138689330e+00 1.135079300319683293e+00
5.764341685004620075e+00 1.134058425388498881e+00
5.787389708870552596e+00 1.131586696802583836e+00
5.810437732736485117e+00 1.126839339600666623e+00
5.833485756602415861e+00 1.127255489063972993e+00
5.856533780468348382e+00 1.128330488858509506e+00
5.879581804334279127e+00 1.128026430583085160e+00
5.902629828200211648e+00 1.127978584521796002e+00
5.925677852066142393e+00 1.125335553260190746e+00
5.948725875932074914e+00 1.124303153945473310e+00
5.971773899798005658e+00 1.125024103483603710e+00
5.994821923663938179e+00 1.124275945803200782e+00
6.017869947529870700e+00 1.123537908386038398e+00
6.040917971395801445e+00 1.122272345624251821e+00
6.063965995261733966e+00 1.120101999537354676e+00
6.087014019127664710e+00 1.119476795107473777e+00
6.110062042993597231e+00 1.121566338045460576e+00
6.133110066859527976e+00 1.123137230738785686e+00
6.156158090725460497e+00 1.124817406379407414e+00
6.179206114591393018e+00 1.126613885568788831e+00
6.202254138457323762e+00 1.127737764645207363e+00
6.225302162323256283e+00 1.127268099653770062e+00
6.248350186189187028e+00 1.126981314707227622e+00
6.271398210055119549e+00 1.127892694748429570e+00
6.294446233921050293e+00 1.130227693809253919e+00
6.317494257786982814e+00 1.130483985501896216e+00
6.340542281652913559e+00 1.130638756648104204e+00
6.363590305518846080e+00 1.130666653604105232e+00
6.386638329384778601e+00 1.131163553230650543e+00
6.409686353250709345e+00 1.132609214289582278e+00
6.432734377116641866e+00 1.133854774960409095e+00
6.455782400982572611e+00 1.135628470311081273e+00
6.478830424848505132e+00 1.137309149315581358e+00
6.501878448714435876e+00 1.138167384728352438e+00
6.524926472580368397e+00 1.139183623413288160e+00
6.547974496446300918e+00 1.140166189704038269e+00
6.571022520312231663e+00 1.140911618622363344e+00
6.594070544178164184e+00 1.141350234010350295e+00
6.617118568044094928e+00 1.141698270393050718e+00
6.640166591910027449e+00 1.141399510684767860e+00
6.663214615775958194e+00 1.142818493458141349e+00
6.686262639641890715e+00 1.144348560691639705e+00
6.709310663507821459e+00 1.145351738408571185e+00
6.732358687373753980e+00 1.146007250642502306e+00
6.755406711239686501e+00 1.148380929243460802e+00
6.778454735105617246e+00 1.149967002331646615e+00
6.801502758971549767e+00 1.150180163687755774e+00
6.824550782837480511e+00 1.150198682179915943e+00
6.847598806703413032e+00 1.150055038024705434e+00
6.870646830569343777e+00 1.150017020805463863e+00
6.893694854435276298e+00 1.149603838539756895e+00
6.916742878301208819e+00 1.148487112528979726e+00
6.939790902167139564e+00 1.147779912772581845e+00
6.962838926033072084e+00 1.147992597257648129e+00
6.985886949899002829e+00 1.148493735737906807e+00
7.008934973764935350e+00 1.148871709024957388e+00
7.031982997630866095e+00 1.149079969206460605e+00
7.055031021496798616e+00 1.148296602547401069e+00
7.078079045362729360e+00 1.147450288910698779e+00
7.101127069228661881e+00 1.146590808334649436e+00
7.124175093094594402e+00 1.145222665313000210e+00
7.147223116960525147e+00 1.144363714593664927e+00
7.170271140826457668e+00 1.142659377486877181e+00
7.193319164692388412e+00 1.141020292234439015e+00
7.216367188558320933e+00 1.141373123820402347e+00
7.239415212424251678e+00 1.140858288544082555e+00
7.262463236290184199e+00 1.139970434140989530e+00
7.285511260156116720e+00 1.140038653192938511e+00
7.308559284022047464e+00 1.139178006932118015e+00
7.331607307887979985e+00 1.137707548578963168e+00
7.354655331753910730e+00 1.136010497001995301e+00
7.377703355619843251e+00 1.134009917006316925e+00
7.400751379485773995e+00 1.132438759384634785e+00
7.423799403351706516e+00 1.131127337524237220e+00
7.446847427217637261e+00 1.127688540956461205e+00
7.469895451083569782e+00 1.126146234032865401e+00
7.492943474949502303e+00 1.127012337817842047e+00
7.515991498815433047e+00 1.128048366651051682e+00
7.539039522681365568e+00 1.129114385374283103e+00
7.562087546547296313e+00 1.129944988759410407e+00
7.585135570413228834e+00 1.129219800367566418e+00
7.608183594279159578e+00 1.127790352924088246e+00
7.631231618145092099e+00 1.126929362256403611e+00
7.654279642011024620e+00 1.126559124877379636e+00
7.677327665876955365e+00 1.126407559364292377e+00
7.700375689742887886e+00 1.126645147114924583e+00
7.723423713608818630e+00 1.127398497391126408e+00
7.746471737474751151e+00 1.128996041877174061e+00
7.769519761340681896e+00 1.131126648710508720e+00
7.792567785206614417e+00 1.135309523061988735e+00
7.815615809072545161e+00 1.134722812722392060e+00
7.838663832938477682e+00 1.135011293210420158e+00
7.861711856804410203e+00 1.135785970219367114e+00
7.884759880670340948e+00 1.137273781379910753e+00
7.907807904536273469e+00 1.137957905876406883e+00
7.930855928402204214e+00 1.139989959360906635e+00
7.953903952268136734e+00 1.143622339079203298e+00
7.976951976134067479e+00 1.145088770521330401e+00
8.000000000000000000e+00 1.144812715173249673e+00


==> Figures/FigsData/sample_figures/fine_q2_conf_45.txt <==
1.188028802880287893e+00 1.117638695673194738e+00
1.210811315245236663e+00 1.119861550560465879e+00
1.233593827610185656e+00 1.121949397956967243e+00
1.256376339975134426e+00 1.124880300371378983e+00
1.279158852340083419e+00 1.128870545314423657e+00
1.301941364705032189e+00 1.132787934959270437e+00
1.324723877069981182e+00 1.137278523597502700e+00
1.347506389434929952e+00 1.142688413634813438e+00
1.370288901799878944e+00 1.148804019829722689e+00
1.393071414164827715e+00 1.154370826932933802e+00
1.415853926529776707e+00 1.159710113563082068e+00
1.438636438894725478e+00 1.164658816316382461e+00
1.461418951259674248e+00 1.167242556611672422e+00
1.484201463624623241e+00 1.170216960262317141e+00
1.506983975989572011e+00 1.173567721137034336e+00
1.529766488354521004e+00 1.178055104142145648e+00
1.552549000719469774e+00 1.182345671870780102e+00
1.575331513084418766e+00 1.186426707761797150e+00
1.598114025449367537e+00 1.190393215124047277e+00
1.620896537814316307e+00 1.195169025631515058e+00
1.643679050179265300e+00 1.199021030957833744e+00
1.666461562544214292e+00 1.203355629779415237e+00
1.689244074909163063e+00 1.207909748237675718e+00
1.712026587274111833e+00 1.211813202650940058e+00
1.734809099639060825e+00 1.215283605171716186e+00
1.757591612004009818e+00 1.218308769095578059e+00
1.780374124368958588e+00 1.220926499699081624e+00
1.803156636733907359e+00 1.223026215885980372e+00
1.825939149098856351e+00 1.224454179730658954e+00
1.848721661463805122e+00 1.225590404468517525e+00
1.871504173828753892e+00 1.224749018499256881e+00
1.894286686193702884e+00 1.224051462135056889e+00
1.917069198558651877e+00 1.224287619272560690e+00
1.939851710923600647e+00 1.225385694326999397e+00
1.962634223288549418e+00 1.226080336479271615e+00
1.985416735653498410e+00 1.226380526800682436e+00
2.008199248018447403e+00 1.227689246391837852e+00
2.030981760383395951e+00 1.226561631825584531e+00
2.053764272748344943e+00 1.229763264528099587e+00
2.076546785113293936e+00 1.229874878844938957e+00
2.099329297478242928e+00 1.229800751890627097e+00
2.122111809843191477e+00 1.230868784069372390e+00
2.144894322208140469e+00 1.231832672910948112e+00
2.167676834573089462e+00 1.233474672375314274e+00
2.190459346938038010e+00 1.234650106510021050e+00
2.213241859302987002e+00 1.234801486573258611e+00
2.236024371667935995e+00 1.234800532831173081e+00
2.258806884032884987e+00 1.234324112166630183e+00
2.281589396397833980e+00 1.232951968726789138e+00
2.304371908762782528e+00 1.232648572772257367e+00
2.327154421127731521e+00 1.232109920436635697e+00
2.349936933492680069e+00 1.231092886966628885e+00
2.372719445857629061e+00 1.230400125805692024e+00
2.395501958222578054e+00 1.234724127492990320e+00
2.418284470587527046e+00 1.233634106260607100e+00
2.441066982952476039e+00 1.231108915132232529e+00
2.463849495317424587e+00 1.229828251454092136e+00
2.486632007682373580e+00 1.229411042277357646e+00
2.509414520047322128e+00 1.228706120904830446e+00
2.532197032412271120e+00 1.227304888331381516e+00
2.554979544777220113e+00 1.226447712632039000e+00
2.577762057142169105e+00 1.224669142599596361e+00
2.600544569507118098e+00 1.223238847385375472e+00
2.623327081872067090e+00 1.221948063443994537e+00
2.646109594237015639e+00 1.220637197933146734e+00
2.668892106601964187e+00 1.218138049262273537e+00
2.691674618966913179e+00 1.217000976753672248e+00
2.714457131331862172e+00 1.215983519398294188e+00
2.737239643696811164e+00 1.215434428885403539e+00
2.760022156061760157e+00 1.215103665831585023e+00
2.782804668426709149e+00 1.215105096444713428e+00
2.805587180791657698e+00 1.216357200845960218e+00
2.828369693156606690e+00 1.217405257426581233e+00
2.851152205521555238e+00 1.218333831318158200e+00
2.873934717886504231e+00 1.219046462105876305e+00
2.896717230251453223e+00 1.219109091169490622e+00
2.919499742616402216e+00 1.218268076099930042e+00
2.942282254981351208e+00 1.217880115013817210e+00
2.965064767346299757e+00 1.218142579537179637e+00
2.987847279711248749e+00 1.218601620901497817e+00
3.010629792076197297e+00 1.218584056151423178e+00
3.033412304441146290e+00 1.218233847356194888e+00
3.056194816806095282e+00 1.217894951001813997e+00
3.078977329171044275e+00 1.218672118337317700e+00
3.101759841535993267e+00 1.218854336061319543e+00
3.124542353900942260e+00 1.219078412465740335e+00
3.147324866265890808e+00 1.219701709411450175e+00
3.170107378630839357e+00 1.220563097471670577e+00
3.192889890995788349e+00 1.220545532721595938e+00
3.215672403360737341e+00 1.220023464901127674e+00
3.238454915725686334e+00 1.219730666080879322e+00
3.261237428090635326e+00 1.222296762147587534e+00
3.284019940455584319e+00 1.224431660820306966e+00
3.306802452820533311e+00 1.225141271424754486e+00
3.329584965185481416e+00 1.225835145284791095e+00
3.352367477550430408e+00 1.227073685354155064e+00
3.375149989915379400e+00 1.227571909622485746e+00
3.397932502280328393e+00 1.227211421607002695e+00
3.420715014645277385e+00 1.226580918609980309e+00
3.443497527010226378e+00 1.226169882263965727e+00
3.466280039375175370e+00 1.225496911251303001e+00
3.489062551740123475e+00 1.225462682507567624e+00
3.511845064105072467e+00 1.225343703182401711e+00
3.534627576470021459e+00 1.224983533080946874e+00
3.557410088834970452e+00 1.224691661509948348e+00
3.580192601199919444e+00 1.225559460836410208e+00
3.602975113564868437e+00 1.226469383771648269e+00
3.625757625929817429e+00 1.227381108219714356e+00
3.648540138294765534e+00 1.228250073230947592e+00
3.671322650659714526e+00 1.229017358738731858e+00
3.694105163024663518e+00 1.229544089298284737e+00
3.716887675389612511e+00 1.229126138322150341e+00
3.739670187754561503e+00 1.227777467534746592e+00
3.762452700119510496e+00 1.225117348394109795e+00
3.785235212484459488e+00 1.224269736608457615e+00
3.808017724849408481e+00 1.224685356215049925e+00
3.830800237214356585e+00 1.223951292723243656e+00
3.853582749579305577e+00 1.223070114514749118e+00
3.876365261944254570e+00 1.221889355320064929e+00
3.899147774309203562e+00 1.220154869366240957e+00
3.921930286674152555e+00 1.219447961031035810e+00
3.944712799039101547e+00 1.217468654782431381e+00
3.967495311404050540e+00 1.218131796953046297e+00
3.990277823768998644e+00 1.217945870232045369e+00
4.013060336133947636e+00 1.216978007465113309e+00
4.035842848498896629e+00 1.215699887099201071e+00
4.058625360863845621e+00 1.213610662075242708e+00
4.081407873228794614e+00 1.210218413419806183e+00
4.104190385593743606e+00 1.206114116819037019e+00
4.126972897958692599e+00 1.201872083965420668e+00
4.149755410323640703e+00 1.195399009938298951e+00
4.172537922688589695e+00 1.188458019446896996e+00
4.195320435053538688e+00 1.187286188337846493e+00
4.218102947418487680e+00 1.186749072586696041e+00
4.240885459783436673e+00 1.187139603477872285e+00
4.263667972148385665e+00 1.188638700586427843e+00
4.286450484513334658e+00 1.190360496471947416e+00
4.309232996878283650e+00 1.191666884693560524e+00
4.332015509243231755e+00 1.191878218044005733e+00
4.354798021608180747e+00 1.193068196745516563e+00
4.377580533973129739e+00 1.194331719558953564e+00
4.400363046338078732e+00 1.196736129849333752e+00
4.423145558703027724e+00 1.199209130091362763e+00
4.445928071067976717e+00 1.201695164808560312e+00
4.468710583432925709e+00 1.203496227258519236e+00
4.491493095797873814e+00 1.203240200494233969e+00
4.514275608162822806e+00 1.202629461152650014e+00
4.537058120527771798e+00 1.202643979226618143e+00
4.559840632892720791e+00 1.203450156217222400e+00
4.582623145257669783e+00 1.204315942088170388e+00
4.605405657622618776e+00 1.204652427594501862e+00
4.628188169987567768e+00 1.204408561041806713e+00
4.650970682352515873e+00 1.204868582641046126e+00
4.673753194717464865e+00 1.205271432700826928e+00
4.696535707082413857e+00 1.205544520851308254e+00
4.719318219447362850e+00 1.205859388203701643e+00
4.742100731812311842e+00 1.206117481409171965e+00
4.764883244177260835e+00 1.205288600058365800e+00
4.787665756542209827e+00 1.206469544702899910e+00
4.810448268907158820e+00 1.208657667482557541e+00
4.833230781272106924e+00 1.210316410419091326e+00
4.856013293637055916e+00 1.211777834715269453e+00
4.878795806002004909e+00 1.213194698061786259e+00
4.901578318366953901e+00 1.211322714290636204e+00
4.924360830731902894e+00 1.208556650300001589e+00
4.947143343096851886e+00 1.206544439949447378e+00
4.969925855461800879e+00 1.205258557182672607e+00
4.992708367826748983e+00 1.205363972175955922e+00
5.015490880191697975e+00 1.206224750900955156e+00
5.038273392556646968e+00 1.207068706675279435e+00
5.061055904921595960e+00 1.207896289877135931e+00
5.083838417286544953e+00 1.209557973518433416e+00
5.106620929651493945e+00 1.209706492355414387e+00
5.129403442016442938e+00 1.208364259327087797e+00
5.152185954381391042e+00 1.206940004479408302e+00
5.174968466746340034e+00 1.206339146965543563e+00
5.197750979111289027e+00 1.205927448298636406e+00
5.220533491476238019e+00 1.205312072710803317e+00
5.243316003841187012e+00 1.204477283457634051e+00
5.266098516206136004e+00 1.202908483698330144e+00
5.288881028571084109e+00 1.201127052439631138e+00
5.311663540936033101e+00 1.200157229202856612e+00
5.334446053300982094e+00 1.199505929329803156e+00
5.357228565665931086e+00 1.199039019593279631e+00
5.380011078030880078e+00 1.198624115293251524e+00
5.402793590395829071e+00 1.198497453045730188e+00
5.425576102760778063e+00 1.198379003577278112e+00
5.448358615125726168e+00 1.198126685809992154e+00
5.471141127490675160e+00 1.197601942213117443e+00
5.493923639855624153e+00 1.197139085880457365e+00
5.516706152220573145e+00 1.194724396369822195e+00
5.539488664585522137e+00 1.193944473779404936e+00
5.562271176950471130e+00 1.193583879792579072e+00
5.585053689315420122e+00 1.193662192614932671e+00
5.607836201680368227e+00 1.193654483199741545e+00
5.630618714045317219e+00 1.193398933306499154e+00
5.653401226410266212e+00 1.192400418328652512e+00
5.676183738775215204e+00 1.191011663880822358e+00
5.698966251140164196e+00 1.188969940511289014e+00
5.721748763505113189e+00 1.187276438974305792e+00
5.744531275870062181e+00 1.186502265329237193e+00
5.767313788235011174e+00 1.186041369466419582e+00
5.790096300599959278e+00 1.185382148235489375e+00
5.812878812964908271e+00 1.185410389598354541e+00
5.835661325329857263e+00 1.187421752178166034e+00
5.858443837694806255e+00 1.189383361212517309e+00
5.881226350059755248e+00 1.190966996959818003e+00
5.904008862424704240e+00 1.192233089578318861e+00
5.926791374789653233e+00 1.192764244441435029e+00
5.949573887154601337e+00 1.193201588173308014e+00
5.972356399519550330e+00 1.194168232269797514e+00
5.995138911884499322e+00 1.193320302570116898e+00
6.017921424249448314e+00 1.192722544718030075e+00
6.040703936614397307e+00 1.191358349128901262e+00
6.063486448979346299e+00 1.190369848442952350e+00
6.086268961344295292e+00 1.189718204163034754e+00
6.109051473709243396e+00 1.189176293208621171e+00
6.131833986074192389e+00 1.189772037605194122e+00
6.154616498439141381e+00 1.190543694430870492e+00
6.177399010804090373e+00 1.191382245666710249e+00
6.200181523169039366e+00 1.192139384418418491e+00
6.222964035533988358e+00 1.192244984861551726e+00
6.245746547898937351e+00 1.192517463676811884e+00
6.268529060263886343e+00 1.194399567711202481e+00
6.291311572628834448e+00 1.198287205901548802e+00
6.314094084993783440e+00 1.198158821619706327e+00
6.336876597358732432e+00 1.197999016834713881e+00
6.359659109723681425e+00 1.197682957304713414e+00
6.382441622088630417e+00 1.197425049549093012e+00
6.405224134453579410e+00 1.197500262709668917e+00
6.428006646818528402e+00 1.198307446428030110e+00
6.450789159183476507e+00 1.199197791157679660e+00
6.473571671548425499e+00 1.200465685289008544e+00
6.496354183913374492e+00 1.202205734738331255e+00
6.519136696278323484e+00 1.203657436163804384e+00
6.541919208643272476e+00 1.204359602281417807e+00
6.564701721008221469e+00 1.204726634027320831e+00
6.587484233373170461e+00 1.204235509838960105e+00
6.610266745738118566e+00 1.203592051845276290e+00
6.633049258103067558e+00 1.203018322995176748e+00
6.655831770468016551e+00 1.203571493404766546e+00
6.678614282832965543e+00 1.202861591379126516e+00
6.701396795197914535e+00 1.201668089130466521e+00
6.724179307562863528e+00 1.200315497403378062e+00
6.746961819927812520e+00 1.200275784642651278e+00
6.769744332292761513e+00 1.200893253164505126e+00
6.792526844657709617e+00 1.201222479633852425e+00
6.815309357022658610e+00 1.201425017362842684e+00
6.838091869387607602e+00 1.201556342349448858e+00
6.860874381752556594e+00 1.201637728340744671e+00
6.883656894117505587e+00 1.201442582112917101e+00
6.906439406482454579e+00 1.200816370955279488e+00
6.929221918847403572e+00 1.200111767496780946e+00
6.952004431212351676e+00 1.199860800864116062e+00
6.974786943577300669e+00 1.199030939278388663e+00
6.997569455942249661e+00 1.198247281198136394e+00
7.020351968307198653e+00 1.197531683212818887e+00
7.043134480672147646e+00 1.196781777005259118e+00
7.065916993037096638e+00 1.196078789609738902e+00
7.088699505402045631e+00 1.195345838817032380e+00
7.111482017766993735e+00 1.194764744958606073e+00
7.134264530131942728e+00 1.194174749507381783e+00
7.157047042496891720e+00 1.193887911575167715e+00
7.179829554861840712e+00 1.194013937994632180e+00
7.202612067226789705e+00 1.194205507689638956e+00
7.225394579591738697e+00 1.194827744921920454e+00
7.248177091956687690e+00 1.195721613198719169e+00
7.270959604321635794e+00 1.195802469333301143e+00
7.293742116686584787e+00 1.195604673821902608e+00
7.316524629051533779e+00 1.194992927752561940e+00
7.339307141416482771e+00 1.194515844767126467e+00
7.362089653781431764e+00 1.194058472451457797e+00
7.384872166146380756e+00 1.193703441960130673e+00
7.407654678511329749e+00 1.193698726235374430e+00
7.430437190876278741e+00 1.193367486310513481e+00
7.453219703241226846e+00 1.192946859557972417e+00
7.476002215606175838e+00 1.192903384814575141e+00
7.498784727971124831e+00 1.193571507638303109e+00
7.521567240336073823e+00 1.194391037018104562e+00
7.544349752701022815e+00 1.194664681518135652e+00
7.567132265065971808e+00 1.194789065381786308e+00
7.589914777430920800e+00 1.195237695061670991e+00
7.612697289795868905e+00 1.195391459480122043e+00
7.635479802160817897e+00 1.195564192768940437e+00
7.658262314525766890e+00 1.195764213678538246e+00
7.681044826890715882e+00 1.196014279554789006e+00
7.703827339255664874e+00 1.196359640161082760e+00
7.726609851620613867e+00 1.196865785787290193e+00
7.749392363985562859e+00 1.197624434630633727e+00
7.772174876350510964e+00 1.198780290559752215e+00
7.794957388715459956e+00 1.200567735692156912e+00
7.817739901080408949e+00 1.200841724599052363e+00
7.840522413445357941e+00 1.200722559824036306e+00
7.863304925810306933e+00 1.200036262915012308e+00
7.886087438175255926e+00 1.199115186495941066e+00
7.908869950540204918e+00 1.198491863057395745e+00
7.931652462905153911e+00 1.197425340970285745e+00
7.954434975270102015e+00 1.196006119761390929e+00
7.977217487635051008e+00 1.195059451263025485e+00
8.000000000000000000e+00 1.194391169482282855e+00


==> Figures/FigsData/sample_figures/fine_q2_conf_83.txt <==
1.184788478847884630e+00 7.554363287913649083e-01
1.207581828416955272e+00 7.566898638057398818e-01
1.230375177986025914e+00 7.595143709919469632e-01
1.253168527555096556e+00 7.662334574914559937e-01
1.275961877124167199e+00 7.788760506341532164e-01
1.298755226693237619e+00 7.891733919886068094e-01
1.321548576262308261e+00 7.977875905048392724e-01
1.344341925831378903e+00 8.128246591245260610e-01
1.367135275400449546e+00 8.324248537666143477e-01
1.389928624969520188e+00 8.507090432877273400e-01
1.412721974538590830e+00 8.677491822296489188e-01
1.435515324107661472e+00 8.719840090319528336e-01
1.458308673676732115e+00 8.695810823403723466e-01
1.481102023245802535e+00 8.752440849300404668e-01
1.503895372814873177e+00 8.845001253769785299e-01
1.526688722383943819e+00 9.030383811925343229e-01
1.549482071953014461e+00 9.242549567268587563e-01
1.572275421522085104e+00 9.535088492798668991e-01
1.595068771091155746e+00 9.920780467532925861e-01
1.617862120660226388e+00 1.035996147756228503e+00
1.640655470229297030e+00 1.072076780446646671e+00
1.663448819798367673e+00 1.110652561389745774e+00
1.686242169367438315e+00 1.157341707036429579e+00
1.709035518936508957e+00 1.201067099152423268e+00
1.731828868505579599e+00 1.235975860994537046e+00
1.754622218074650242e+00 1.260001259956329278e+00
1.777415567643720662e+00 1.282382460548391556e+00
1.800208917212791304e+00 1.302870801014765600e+00
1.823002266781861946e+00 1.307566656144065753e+00
1.845795616350932589e+00 1.311097409344585296e+00
1.868588965920003009e+00 1.296584898871923297e+00
1.891382315489073651e+00 1.285347644692209856e+00
1.914175665058144293e+00 1.272337119047195486e+00
1.936969014627214936e+00 1.253695541172377137e+00
1.959762364196285578e+00 1.233885178864614796e+00
1.982555713765356220e+00 1.214757987311263054e+00
2.005349063334426862e+00 1.203563174654354251e+00
2.028142412903497505e+00 1.190307272365009439e+00
2.050935762472568147e+00 1.213821677511659480e+00
2.073729112041638789e+00 1.223554933408211420e+00
2.096522461610709431e+00 1.239627712947079408e+00
2.119315811179780074e+00 1.255015069840501596e+00
2.142109160748850716e+00 1.266335802945532052e+00
2.164902510317921358e+00 1.284356044344483028e+00
2.187695859886991556e+00 1.297738079024635116e+00
2.210489209456062198e+00 1.301563909429273913e+00
2.233282559025132841e+00 1.306925926912459790e+00
2.256075908594203483e+00 1.309887004666743460e+00
2.278869258163274125e+00 1.318686970946962633e+00
2.301662607732344767e+00 1.325859429343948293e+00
2.324455957301415410e+00 1.325066419292691089e+00
2.347249306870486052e+00 1.323280749180278715e+00
2.370042656439556694e+00 1.327762489211384178e+00
2.392836006008627336e+00 1.322053309609076299e+00
2.415629355577697979e+00 1.313521821725925243e+00
2.438422705146768621e+00 1.305783794272238563e+00
2.461216054715839263e+00 1.299648927785769237e+00
2.484009404284909905e+00 1.295339629622289213e+00
2.506802753853980548e+00 1.292488550121866808e+00
2.529596103423051190e+00 1.293314146361045136e+00
2.552389452992121832e+00 1.297542694361286220e+00
2.575182802561192474e+00 1.307296323248497982e+00
2.597976152130263117e+00 1.315901434722082541e+00
2.620769501699333759e+00 1.322770921049907678e+00
2.643562851268404401e+00 1.329125625087084428e+00
2.666356200837475043e+00 1.334435690119446516e+00
2.689149550406545686e+00 1.342871194458826301e+00
2.711942899975616328e+00 1.350741686091054605e+00
2.734736249544686970e+00 1.361977191743611426e+00
2.757529599113757168e+00 1.373364130445076992e+00
2.780322948682827811e+00 1.376347435688519694e+00
2.803116298251898453e+00 1.380553862170944335e+00
2.825909647820969095e+00 1.384687274398156864e+00
2.848702997390039737e+00 1.386726480948297757e+00
2.871496346959110380e+00 1.385729926440293580e+00
2.894289696528181022e+00 1.381156203283608885e+00
2.917083046097251664e+00 1.374062481594348295e+00
2.939876395666322306e+00 1.364062442842213452e+00
2.962669745235392504e+00 1.358002100702591974e+00
2.985463094804463147e+00 1.348025640574237460e+00
3.008256444373533789e+00 1.337129799568297139e+00
3.031049793942604431e+00 1.320097131606045249e+00
3.053843143511675073e+00 1.300624579446399753e+00
3.076636493080745716e+00 1.288843347871087230e+00
3.099429842649816358e+00 1.280813448846401803e+00
3.122223192218887000e+00 1.276486718397025655e+00
3.145016541787957642e+00 1.276407690268107853e+00
3.167809891357028285e+00 1.276682791874103051e+00
3.190603240926098927e+00 1.277397833509870573e+00
3.213396590495169569e+00 1.277688565888933869e+00
3.236189940064240211e+00 1.277706210117515617e+00
3.258983289633310854e+00 1.278166470152276135e+00
3.281776639202381496e+00 1.284323219721040354e+00
3.304569988771452138e+00 1.270338234593002547e+00
3.327363338340522780e+00 1.252494303015690313e+00
3.350156687909593423e+00 1.246271559793176831e+00
3.372950037478664065e+00 1.250559213309883067e+00
3.395743387047734707e+00 1.260860952475064245e+00
3.418536736616805349e+00 1.272073170925033470e+00
3.441330086185875992e+00 1.284308913589757850e+00
3.464123435754946634e+00 1.299666889928379643e+00
3.486916785324016832e+00 1.320134618968572537e+00
3.509710134893087474e+00 1.324154827308803295e+00
3.532503484462158116e+00 1.322534525476882328e+00
3.555296834031228759e+00 1.321682807301695517e+00
3.578090183600299401e+00 1.326408493364003238e+00
3.600883533169370043e+00 1.331630284267784958e+00
3.623676882738440685e+00 1.337068230218110942e+00
3.646470232307511328e+00 1.342472106381715991e+00
3.669263581876581970e+00 1.347573778768396346e+00
3.692056931445652612e+00 1.352146548182995733e+00
3.714850281014723254e+00 1.348080162830125106e+00
3.737643630583793897e+00 1.332364745152126773e+00
3.760436980152864539e+00 1.308266649849151086e+00
3.783230329721935181e+00 1.287157661720638169e+00
3.806023679291005823e+00 1.275787651941190148e+00
3.828817028860076466e+00 1.266492057690539630e+00
3.851610378429147108e+00 1.258838383425748164e+00
3.874403727998217750e+00 1.252503734465202578e+00
3.897197077567287948e+00 1.249443149619998472e+00
3.919990427136358591e+00 1.258097564260836299e+00
3.942783776705429233e+00 1.263892474679496170e+00
3.965577126274499875e+00 1.260659686402188173e+00
3.988370475843570517e+00 1.254841833187804845e+00
4.011163825412641160e+00 1.248310978286003348e+00
4.033957174981711802e+00 1.247656154865800726e+00
4.056750524550782444e+00 1.242069054250436899e+00
4.079543874119853086e+00 1.235991173853576486e+00
4.102337223688923729e+00 1.230195336185666788e+00
4.125130573257994371e+00 1.226109902483921932e+00
4.147923922827065013e+00 1.229611857972026545e+00
4.170717272396135655e+00 1.239829879776369603e+00
4.193510621965206298e+00 1.246558238768376459e+00
4.216303971534276940e+00 1.254800186450071298e+00
4.239097321103347582e+00 1.269187703723861471e+00
4.261890670672418224e+00 1.292692942349356500e+00
4.284684020241488867e+00 1.316765816472738049e+00
4.307477369810559509e+00 1.324217509358089240e+00
4.330270719379630151e+00 1.316165939193794321e+00
4.353064068948700793e+00 1.299503773538923435e+00
4.375857418517771436e+00 1.296303677420879374e+00
4.398650768086842078e+00 1.291015839877676763e+00
4.421444117655912720e+00 1.285498945276940086e+00
4.444237467224983362e+00 1.279927872827179680e+00
4.467030816794054005e+00 1.275413043244274514e+00
4.489824166363124647e+00 1.275691588918911767e+00
4.512617515932195289e+00 1.282436929818607796e+00
4.535410865501265931e+00 1.295523330945090867e+00
4.558204215070336573e+00 1.301070241928685034e+00
4.580997564639407216e+00 1.306258757830817352e+00
4.603790914208477858e+00 1.305409238560994112e+00
4.626584263777548500e+00 1.301446387210071887e+00
4.649377613346619142e+00 1.287828725249129835e+00
4.672170962915689785e+00 1.272849119590094613e+00
4.694964312484760427e+00 1.258259408994178319e+00
4.717757662053831069e+00 1.245853926731070871e+00
4.740551011622900823e+00 1.233707173501490617e+00
4.763344361191971466e+00 1.218813722544178635e+00
4.786137710761042108e+00 1.216473928280090933e+00
4.808931060330112750e+00 1.235459727569267585e+00
4.831724409899183392e+00 1.249496665148129404e+00
4.854517759468254035e+00 1.232030335958167910e+00
4.877311109037324677e+00 1.201067867444658654e+00
4.900104458606395319e+00 1.199368325541134039e+00
4.922897808175465961e+00 1.200487833299660689e+00
4.945691157744536604e+00 1.196460259951102945e+00
4.968484507313607246e+00 1.203882280860461007e+00
4.991277856882677888e+00 1.216209476794050559e+00
5.014071206451748530e+00 1.232227336684495134e+00
5.036864556020819172e+00 1.251161130537176147e+00
5.059657905589889815e+00 1.278756333139321910e+00
5.082451255158960457e+00 1.285371435258675810e+00
5.105244604728031099e+00 1.285993540026778792e+00
5.128037954297101741e+00 1.284379384532742030e+00
5.150831303866171496e+00 1.280094910156320598e+00
5.173624653435242138e+00 1.278132903729433778e+00
5.196418003004312780e+00 1.276953654626384882e+00
5.219211352573383422e+00 1.275274273770834244e+00
5.242004702142454065e+00 1.272964310439754332e+00
5.264798051711524707e+00 1.303238362617382684e+00
5.287591401280595349e+00 1.268572672542892743e+00
5.310384750849665991e+00 1.237369940502344612e+00
5.333178100418736634e+00 1.224136742573201930e+00
5.355971449987807276e+00 1.216680837326972853e+00
5.378764799556877918e+00 1.211177401086775962e+00
5.401558149125948560e+00 1.209365635531191030e+00
5.424351498695019203e+00 1.209661772448738626e+00
5.447144848264089845e+00 1.220872083414536791e+00
5.469938197833160487e+00 1.229195787987227506e+00
5.492731547402231129e+00 1.234619586763285204e+00
5.515524896971301771e+00 1.231953559720285307e+00
5.538318246540372414e+00 1.235729212694092638e+00
5.561111596109443056e+00 1.245390461063189402e+00
5.583904945678513698e+00 1.259587123948536780e+00
5.606698295247584340e+00 1.267775450130757875e+00
5.629491644816654983e+00 1.275621223947270622e+00
5.652284994385725625e+00 1.282306134688715904e+00
5.675078343954796267e+00 1.278482344232426460e+00
5.697871693523866909e+00 1.267400973898020755e+00
5.720665043092937552e+00 1.255695326382984200e+00
5.743458392662008194e+00 1.245456269267088967e+00
5.766251742231078836e+00 1.234154425553918522e+00
5.789045091800149478e+00 1.221520363104319440e+00
5.811838441369220121e+00 1.208754922682442778e+00
5.834631790938290763e+00 1.213486755082634705e+00
5.857425140507361405e+00 1.222823545692811820e+00
5.880218490076432047e+00 1.234651166223449614e+00
5.903011839645502690e+00 1.271389125907044448e+00
5.925805189214573332e+00 1.305653476013389103e+00
5.948598538783643974e+00 1.324846449277804705e+00
5.971391888352714616e+00 1.335525976280186766e+00
5.994185237921785259e+00 1.330994986067499442e+00
6.016978587490855901e+00 1.321373900837336413e+00
6.039771937059926543e+00 1.311756551097008394e+00
6.062565286628997185e+00 1.283262155158086282e+00
6.085358636198067828e+00 1.269365470651464323e+00
6.108151985767138470e+00 1.266734043251899422e+00
6.130945335336209112e+00 1.267645873671308543e+00
6.153738684905279754e+00 1.268642322207969908e+00
6.176532034474350397e+00 1.271234275282329351e+00
6.199325384043421039e+00 1.273493319383178113e+00
6.222118733612491681e+00 1.273584189809657596e+00
6.244912083181562323e+00 1.273750617803577345e+00
6.267705432750632966e+00 1.271013801903564833e+00
6.290498782319703608e+00 1.262727849621758436e+00
6.313292131888774250e+00 1.261336472383193019e+00
6.336085481457844892e+00 1.260790799446108723e+00
6.358878831026915535e+00 1.261771431759852291e+00
6.381672180595986177e+00 1.263034636659260634e+00
6.404465530165056819e+00 1.268226199237499241e+00
6.427258879734127461e+00 1.281121401568675378e+00
6.450052229303198104e+00 1.294011411304052617e+00
6.472845578872268746e+00 1.306827479534967917e+00
6.495638928441339388e+00 1.319491611353095895e+00
6.518432278010410030e+00 1.331130046543940404e+00
6.541225627579480673e+00 1.332744440473498493e+00
6.564018977148551315e+00 1.329890287804133653e+00
6.586812326717621957e+00 1.325180338486236842e+00
6.609605676286690823e+00 1.319003666305019973e+00
6.632399025855761465e+00 1.303606877962085520e+00
6.655192375424832107e+00 1.267451628199895097e+00
6.677985724993902750e+00 1.259058194483620108e+00
6.700779074562973392e+00 1.245405350036857373e+00
6.723572424132044034e+00 1.226233226634144247e+00
6.746365773701114676e+00 1.242506292010967073e+00
6.769159123270185319e+00 1.272468973890515720e+00
6.791952472839255961e+00 1.278746186383245664e+00
6.814745822408326603e+00 1.284889636548484315e+00
6.837539171977397245e+00 1.290442058041906037e+00
6.860332521546467888e+00 1.294963192919709627e+00
6.883125871115538530e+00 1.298095520364011879e+00
6.905919220684609172e+00 1.300906198289979221e+00
6.928712570253679814e+00 1.303171865599754842e+00
6.951505919822750457e+00 1.300715396887207831e+00
6.974299269391821099e+00 1.297904427540047756e+00
6.997092618960891741e+00 1.294143743018415726e+00
7.019885968529962383e+00 1.289517590539864145e+00
7.042679318099033026e+00 1.282495028607316234e+00
7.065472667668103668e+00 1.274021162641830740e+00
7.088266017237174310e+00 1.267652920765606872e+00
7.111059366806244952e+00 1.264855701200179539e+00
7.133852716375315595e+00 1.260990396470335284e+00
7.156646065944386237e+00 1.257956860810389488e+00
7.179439415513456879e+00 1.258829667282800102e+00
7.202232765082527521e+00 1.257415267770004119e+00
7.225026114651598164e+00 1.253953740349190493e+00
7.247819464220668806e+00 1.251427780928580535e+00
7.270612813789739448e+00 1.249557519191751398e+00
7.293406163358810090e+00 1.248626057581082582e+00
7.316199512927880733e+00 1.250323241622229187e+00
7.338992862496951375e+00 1.253080430512901300e+00
7.361786212066022017e+00 1.258603815858386543e+00
7.384579561635092659e+00 1.264951870193800509e+00
7.407372911204163302e+00 1.275383848139323817e+00
7.430166260773233944e+00 1.283290423013787152e+00
7.452959610342304586e+00 1.291938426388383299e+00
7.475752959911375228e+00 1.291404065892146624e+00
7.498546309480445871e+00 1.291756579564081520e+00
7.521339659049516513e+00 1.293288660253093747e+00
7.544133008618587155e+00 1.291365412844848182e+00
7.566926358187657797e+00 1.288476925460405376e+00
7.589719707756728440e+00 1.284759980610527652e+00
7.612513057325799082e+00 1.284286739086270002e+00
7.635306406894869724e+00 1.285007529667386406e+00
7.658099756463940366e+00 1.285506442749445366e+00
7.680893106033011009e+00 1.285810792446062667e+00
7.703686455602081651e+00 1.283411813187002704e+00
7.726479805171152293e+00 1.278622279390637884e+00
7.749273154740222935e+00 1.277211959774541050e+00
7.772066504309293578e+00 1.280586961593931372e+00
7.794859853878364220e+00 1.287453957595199983e+00
7.817653203447434862e+00 1.292607158547332880e+00
7.840446553016505504e+00 1.296321162692446904e+00
7.863239902585576147e+00 1.290249561097649211e+00
7.886033252154646789e+00 1.278772228840747038e+00
7.908826601723717431e+00 1.269605310293131728e+00
7.931619951292788073e+00 1.257742825190701907e+00
7.954413300861858716e+00 1.243980432868285302e+00
7.977206650430929358e+00 1.235647376324589430e+00
8.000000000000000000e+00 1.230820646586890277e+00


==> Figures/FigsData/sample_figures/memory_34.txt <==
-1.000000000000000056e-01 1.024528026580810547e+00
-8.545454545454546358e-02 1.024528026580810547e+00
-7.090909090909090773e-02 1.024528026580810547e+00
-5.636363636363636576e-02 1.024526159894099120e+00
-4.181818181818181684e-02 1.024524186626580402e+00
-2.727272727272726793e-02 1.024503162801041700e+00
-1.272727272727272596e-02 1.024479831814497199e+00
1.818181818181829890e-03 1.024483394927319324e+00
1.636363636363637186e-02 1.024492158556593591e+00
3.090909090909091383e-02 1.024476489565768311e+00
4.545454545454546968e-02 1.024454087175703076e+00
6.000000000000002554e-02 1.024474683871939185e+00
7.454545454545455363e-02 1.024511189321035021e+00
8.909090909090910948e-02 1.024561189512486425e+00
1.036363636363636653e-01 1.024617659785889145e+00
1.181818181818181934e-01 1.024632946608390771e+00
1.327272727272727493e-01 1.024623196345357146e+00
1.472727272727273051e-01 1.024665983434371874e+00
1.618181818181818332e-01 1.024748744595597172e+00
1.763636363636364168e-01 1.024841019840369460e+00
1.909090909090909449e-01 1.024942294893902428e+00
2.054545454545454730e-01 1.025010420987697346e+00
2.200000000000000566e-01 1.025039613739518130e+00
2.345454545454545847e-01 1.025105387800891554e+00
2.490909090909091128e-01 1.025224712448492781e+00
2.636363636363636687e-01 1.025349836525032199e+00
2.781818181818181968e-01 1.025485643760142285e+00
2.927272727272727249e-01 1.025604355344192031e+00
3.072727272727273640e-01 1.025682763709420131e+00
3.218181818181818921e-01 1.025771601409682932e+00
3.363636363636364202e-01 1.025892783250242690e+00
3.509090909090909483e-01 1.026027195709795947e+00
3.654545454545454763e-01 1.026218080323589632e+00
3.800000000000000044e-01 1.026400098130722638e+00
3.945454545454546436e-01 1.026525690804559687e+00
4.090909090909091717e-01 1.026654031919770338e+00
4.236363636363636997e-01 1.026813228178705018e+00
4.381818181818182278e-01 1.026972572755132873e+00
4.527272727272728670e-01 1.027137108443824109e+00
4.672727272727273951e-01 1.027301644132515346e+00
4.818181818181819231e-01 1.027456741866807466e+00
4.963636363636364512e-01 1.027611585329745170e+00
5.109090909090909793e-01 8.611308785867721749e-01
5.254545454545455074e-01 6.801114996781836286e-01
5.400000000000001465e-01 6.534185596734038981e-01
5.545454545454546746e-01 6.506585968248294050e-01
5.690909090909092027e-01 6.510783577216110452e-01
5.836363636363637308e-01 6.522356210840456470e-01
5.981818181818182589e-01 6.547640492197805973e-01
6.127272727272727870e-01 6.577309149714182235e-01
6.272727272727274261e-01 6.597265193195471777e-01
6.418181818181819542e-01 6.613131714977777964e-01
6.563636363636364823e-01 6.618987209003370786e-01
6.709090909090910104e-01 6.619444832955868607e-01
6.854545454545455385e-01 6.611184884873124723e-01
7.000000000000000666e-01 6.597007828310501587e-01
7.145454545454547057e-01 6.575357129840722070e-01
7.290909090909092338e-01 6.547382580526425189e-01
7.436363636363637619e-01 6.512959815343459802e-01
7.581818181818182900e-01 6.471762342349108854e-01
7.727272727272728181e-01 6.425044148331920946e-01
7.872727272727273462e-01 6.371115617605190851e-01
8.018181818181819853e-01 6.312634916703204757e-01
8.163636363636365134e-01 6.246715303563605826e-01
8.309090909090910415e-01 6.551122019203162727e-01
8.454545454545455696e-01 7.622507908664916121e-01
8.600000000000000977e-01 8.377196921789941131e-01
8.745454545454547368e-01 8.282562493830133432e-01
8.890909090909092649e-01 8.149930162594603011e-01
9.036363636363636820e-01 7.880667072771905257e-01
9.181818181818183211e-01 7.604824954813175220e-01
9.327272727272729602e-01 7.295342900536272435e-01
9.472727272727273773e-01 6.992134562925139685e-01
9.618181818181820164e-01 6.739911218499167189e-01
9.763636363636364335e-01 6.491334662681051970e-01
9.909090909090910726e-01 6.304753513196459380e-01
1.005454545454545601e+00 6.118273986272572129e-01
1.020000000000000018e+00 5.997544256123628070e-01
1.034545454545454657e+00 5.876814525974681791e-01
1.049090909090909074e+00 5.818296824515447607e-01
1.063636363636363713e+00 5.763224088814273838e-01
1.078181818181818130e+00 5.749181693519174186e-01
1.092727272727272769e+00 5.740028924282827294e-01
1.107272727272727408e+00 5.742716490998471812e-01
1.121818181818181825e+00 5.747667651351997531e-01
1.136363636363636465e+00 5.744167494200657087e-01
1.150909090909090882e+00 5.738359413408499199e-01
1.165454545454545521e+00 5.709770098832385177e-01
1.180000000000000160e+00 5.672818052867225624e-01
1.194545454545454577e+00 5.594195706964344428e-01


==> Figures/FigsData/sample_figures/memory_35.txt <==
-1.000000000000000056e-01 1.026054024696350098e+00
-8.545454545454546358e-02 1.026054024696350098e+00
-7.090909090909090773e-02 1.026054024696350098e+00
-5.636363636363636576e-02 1.026054024696350098e+00
-4.181818181818181684e-02 1.026054024696350098e+00
-2.727272727272726793e-02 1.026054024696350098e+00
-1.272727272727272596e-02 1.026054024696350098e+00
1.818181818181829890e-03 1.026054024696350098e+00
1.636363636363637186e-02 1.026054024696350098e+00
3.090909090909091383e-02 1.026054024696350098e+00
4.545454545454546968e-02 1.026054024696350098e+00
6.000000000000002554e-02 1.026054024696350098e+00
7.454545454545455363e-02 1.026054024696350098e+00
8.909090909090910948e-02 1.026054024696350098e+00
1.036363636363636653e-01 1.026054024696350098e+00
1.181818181818181934e-01 1.026054024696350098e+00
1.327272727272727493e-01 1.026054024696350098e+00
1.472727272727273051e-01 1.026054024696350098e+00
1.618181818181818332e-01 1.026054024696350098e+00
1.763636363636364168e-01 1.026054024696350098e+00
1.909090909090909449e-01 1.026054024696350098e+00
2.054545454545454730e-01 1.026054024696350098e+00
2.200000000000000566e-01 1.026054024696350098e+00
2.345454545454545847e-01 1.026054024696350098e+00
2.490909090909091128e-01 1.026054024696350098e+00
2.636363636363636687e-01 1.026054024696350098e+00
2.781818181818181968e-01 1.026054024696350098e+00
2.927272727272727249e-01 1.026054024696350098e+00
3.072727272727273640e-01 1.026054024696350098e+00
3.218181818181818921e-01 1.026054024696350098e+00
3.363636363636364202e-01 1.026054024696350098e+00
3.509090909090909483e-01 1.026054024696350098e+00
3.654545454545454763e-01 1.026054024696350098e+00
3.800000000000000044e-01 1.026054024696350098e+00
3.945454545454546436e-01 1.026054024696350098e+00
4.090909090909091717e-01 1.026054024696350098e+00
4.236363636363636997e-01 1.026054024696350098e+00
4.381818181818182278e-01 1.026054024696350098e+00
4.527272727272728670e-01 1.026054024696350098e+00
4.672727272727273951e-01 1.026054024696350098e+00
4.818181818181819231e-01 1.026054024696350098e+00
4.963636363636364512e-01 1.026054024696350098e+00
5.109090909090909793e-01 6.611027410386818293e-01
5.254545454545455074e-01 2.643100702162519688e-01
5.400000000000001465e-01 2.100819084516241386e-01
5.545454545454546746e-01 2.089787068154738414e-01
5.690909090909092027e-01 2.095005291574973949e-01
5.836363636363637308e-01 2.103992582016829538e-01
5.981818181818182589e-01 2.119535121879212169e-01
6.127272727272727870e-01 2.137173739458545496e-01
6.272727272727274261e-01 2.150721717583873316e-01
6.418181818181819542e-01 2.162547321202251682e-01
6.563636363636364823e-01 2.171118209610121419e-01
6.709090909090910104e-01 2.177934180315413137e-01
6.854545454545455385e-01 2.181676045272871456e-01
7.000000000000000666e-01 2.183331341043976692e-01
7.145454545454547057e-01 2.182937582281637146e-01
7.290909090909092338e-01 2.180810008144844492e-01
7.436363636363637619e-01 4.006643978547224649e-01
7.581818181818182900e-01 7.752994508402079044e-01
7.727272727272728181e-01 9.915834812182936497e-01
7.872727272727273462e-01 1.001053221059150067e+00
8.018181818181819853e-01 1.007486517316501518e+00
8.163636363636365134e-01 1.008957820400808281e+00
8.309090909090910415e-01 1.007255384296873002e+00
8.454545454545455696e-01 9.989798485471464984e-01
8.600000000000000977e-01 9.900967197969924305e-01
8.745454545454547368e-01 9.795841370911456680e-01
8.890909090909092649e-01 9.690738780260264029e-01
9.036363636363636820e-01 9.585719741796927540e-01
9.181818181818183211e-01 9.482499009948489599e-01
9.327272727272729602e-01 9.388473393055479788e-01
9.472727272727273773e-01 9.296152630217714430e-01
9.618181818181820164e-01 9.217686808082413696e-01
9.763636363636364335e-01 9.140143295054503625e-01
9.909090909090910726e-01 9.078279036852221484e-01
1.005454545454545601e+00 9.016439797374915521e-01
1.020000000000000018e+00 8.970787672957112324e-01
1.034545454545454657e+00 8.925135548539308017e-01
1.049090909090909074e+00 8.893968346959034710e-01
1.063636363636363713e+00 8.863603242083119005e-01
1.078181818181818130e+00 8.846114585043164391e-01
1.092727272727272769e+00 8.830160426968116649e-01
1.107272727272727408e+00 8.825801529891503794e-01


==> Figures/FigsData/sample_figures/memory_45.txt <==
-1.000000000000000056e-01 1.028864979743957520e+00
-8.545454545454546358e-02 1.028864979743957520e+00
-7.090909090909090773e-02 1.028864979743957520e+00
-5.636363636363636576e-02 1.028864979743957520e+00
-4.181818181818181684e-02 1.028864979743957520e+00
-2.727272727272726793e-02 1.028864979743957520e+00
-1.272727272727272596e-02 1.028864979743957520e+00
1.818181818181829890e-03 1.028864979743957520e+00
1.636363636363637186e-02 1.028864979743957520e+00
3.090909090909091383e-02 1.028864979743957520e+00
4.545454545454546968e-02 1.028864979743957520e+00
6.000000000000002554e-02 1.028864979743957520e+00
7.454545454545455363e-02 1.028864979743957520e+00
8.909090909090910948e-02 1.028864979743957520e+00
1.036363636363636653e-01 1.028864979743957520e+00
1.181818181818181934e-01 1.028864979743957520e+00
1.327272727272727493e-01 1.028864979743957520e+00
1.472727272727273051e-01 1.028864979743957520e+00
1.618181818181818332e-01 1.028864979743957520e+00
1.763636363636364168e-01 1.028864979743957520e+00
1.909090909090909449e-01 1.028864979743957520e+00
2.054545454545454730e-01 1.028864979743957520e+00
2.200000000000000566e-01 1.028864979743957520e+00
2.345454545454545847e-01 1.028864979743957520e+00
2.490909090909091128e-01 1.028864979743957520e+00
2.636363636363636687e-01 1.028864979743957520e+00
2.781818181818181968e-01 1.028864979743957520e+00
2.927272727272727249e-01 1.028864979743957520e+00
3.072727272727273640e-01 1.028864979743957520e+00
3.218181818181818921e-01 1.028864979743957520e+00
3.363636363636364202e-01 1.028864979743957520e+00
3.509090909090909483e-01 1.028864979743957520e+00
3.654545454545454763e-01 1.028864979743957520e+00
3.800000000000000044e-01 1.028864979743957520e+00
3.945454545454546436e-01 1.028864979743957520e+00
4.090909090909091717e-01 1.028864979743957520e+00
4.236363636363636997e-01 1.028864979743957520e+00
4.381818181818182278e-01 1.028864979743957520e+00
4.527272727272728670e-01 1.028864979743957520e+00
4.672727272727273951e-01 1.028864979743957520e+00
4.818181818181819231e-01 1.028864979743957520e+00
4.963636363636364512e-01 1.028864979743957520e+00
5.109090909090909793e-01 8.793527355416205227e-01
5.254545454545455074e-01 7.167957988921004331e-01
5.400000000000001465e-01 6.923986697985120564e-01
5.545454545454546746e-01 6.894273932135973615e-01
5.690909090909092027e-01 6.890442501683596843e-01
5.836363636363637308e-01 6.892613966513361223e-01
5.981818181818182589e-01 6.908563482501648423e-01
6.127272727272727870e-01 6.928918607516184602e-01
6.272727272727274261e-01 6.941836169122485023e-01
6.418181818181819542e-01 6.951622125083212200e-01
6.563636363636364823e-01 6.952978456315915823e-01
6.709090909090910104e-01 6.949789597968424326e-01
6.854545454545455385e-01 6.939559198249828365e-01
7.000000000000000666e-01 6.924549306719756103e-01
7.145454545454547057e-01 6.903811776485773155e-01
7.290909090909092338e-01 6.878227782733095097e-01
7.436363636363637619e-01 6.848170920299642139e-01
7.581818181818182900e-01 6.813414714821830476e-01
7.727272727272728181e-01 6.775322696215043683e-01
7.872727272727273462e-01 6.732873939464720792e-01
8.018181818181819853e-01 6.698647995894336793e-01
8.163636363636365134e-01 6.677859332398486947e-01
8.309090909090910415e-01 6.987700265301171054e-01
8.454545454545455696e-01 7.982304864678511080e-01
8.600000000000000977e-01 8.695054251300401438e-01
8.745454545454547368e-01 8.651919203714532047e-01
8.890909090909092649e-01 8.592090818059792134e-01
9.036363636363636820e-01 8.472237450838268069e-01
9.181818181818183211e-01 8.348369507929330746e-01
9.327272727272729602e-01 8.203974206316836382e-01
9.472727272727273773e-01 8.063141165775610242e-01
9.618181818181820164e-01 7.951257768024811989e-01
9.763636363636364335e-01 7.843413877809611856e-01
9.909090909090910726e-01 7.804241615699520906e-01
1.005454545454545601e+00 7.765226837032098706e-01
1.020000000000000018e+00 7.828103845769709412e-01
1.034545454545454657e+00 7.890980854507321229e-01
1.049090909090909074e+00 8.078705909823584719e-01
1.063636363636363713e+00 8.273344374885247543e-01
1.078181818181818130e+00 8.558552280393068035e-01
1.092727272727272769e+00 8.854553435280484441e-01
1.107272727272727408e+00 9.147133772575618549e-01
1.121818181818181825e+00 9.439060130036929230e-01
1.136363636363636465e+00 9.641224774626484528e-01
1.150909090909090882e+00 9.818876888588978780e-01
1.165454545454545521e+00 9.857010820769976922e-01
1.180000000000000160e+00 9.843929217866629333e-01


==> Figures/FigsData/sample_figures/memory_83.txt <==
-1.000000000000000056e-01 1.026095032691955566e+00
-8.545454545454546358e-02 1.026095032691955566e+00
-7.090909090909090773e-02 1.026095032691955566e+00
-5.636363636363636576e-02 1.026095032691955566e+00
-4.181818181818181684e-02 1.026095032691955566e+00
-2.727272727272726793e-02 1.026090218284629874e+00
-1.272727272727272596e-02 1.026084820817593446e+00
1.818181818181829890e-03 1.026084772990575766e+00
1.636363636363637186e-02 1.026085759624335125e+00
3.090909090909091383e-02 1.026080239992406939e+00
4.545454545454546968e-02 1.026072927295131665e+00
6.000000000000002554e-02 1.026069893324670801e+00
7.454545454545455363e-02 1.026068442392671587e+00
8.909090909090910948e-02 1.026061734787778290e+00
1.036363636363636653e-01 1.026052506860264391e+00
1.181818181818181934e-01 1.026052049816684741e+00
1.327272727272727493e-01 1.026056924948201443e+00
1.472727272727273051e-01 1.026049077734743076e+00
1.618181818181818332e-01 1.026031550476194543e+00
1.763636363636364168e-01 1.026026012752398353e+00
1.909090909090909449e-01 1.026031816480394321e+00
2.054545454545454730e-01 1.026046614732892825e+00
2.200000000000000566e-01 1.026071977024235915e+00
2.345454545454545847e-01 1.026082687947554861e+00
2.490909090909091128e-01 1.026071951050761877e+00
2.636363636363636687e-01 1.026067054423956293e+00
2.781818181818181968e-01 1.026072916189232354e+00
2.927272727272727249e-01 1.026083704406027586e+00
3.072727272727273640e-01 1.026106106796092599e+00
3.218181818181818921e-01 1.026123160083521446e+00
3.363636363636364202e-01 1.026123624381761079e+00
3.509090909090909483e-01 1.026127052074263357e+00
3.654545454545454763e-01 1.026143128400812676e+00
3.800000000000000044e-01 1.026157746630266709e+00
3.945454545454546436e-01 1.026163086060023044e+00
4.090909090909091717e-01 1.026169901768306802e+00
4.236363636363636997e-01 1.026193290792131396e+00
4.381818181818182278e-01 1.026216449278982701e+00
4.527272727272728670e-01 1.026231538971772661e+00
4.672727272727273951e-01 1.026246628664562621e+00
4.818181818181819231e-01 1.026269291326750599e+00
4.963636363636364512e-01 1.026292158015055467e+00
5.109090909090909793e-01 8.286597615878975587e-01
5.254545454545455074e-01 6.137822750902638402e-01
5.400000000000001465e-01 5.824799350470550863e-01
5.545454545454546746e-01 5.796464679834092415e-01
5.690909090909092027e-01 5.795860432037995835e-01
5.836363636363637308e-01 5.801687955318941547e-01
5.981818181818182589e-01 5.822061126971943557e-01
6.127272727272727870e-01 5.847085351159391209e-01
6.272727272727274261e-01 5.865377541057692490e-01
6.418181818181819542e-01 5.880835190202668983e-01
6.563636363636364823e-01 5.889280218096445418e-01
6.709090909090910104e-01 5.893944093914160742e-01
6.854545454545455385e-01 5.892596316015156210e-01
7.000000000000000666e-01 5.887168089220345957e-01
7.145454545454547057e-01 5.876713422883461657e-01
7.290909090909092338e-01 5.862005615395590175e-01
7.436363636363637619e-01 5.843017110692030336e-01
7.581818181818182900e-01 5.819531164609964557e-01
7.727272727272728181e-01 5.792285334696722909e-01
7.872727272727273462e-01 5.760128909174792033e-01
8.018181818181819853e-01 5.731304814992856933e-01
8.163636363636365134e-01 5.707926237878720999e-01
8.309090909090910415e-01 6.233060411901799602e-01
8.454545454545455696e-01 7.894213885673463382e-01
8.600000000000000977e-01 9.102616310119628906e-01
8.745454545454547368e-01 9.096822738647460938e-01
8.890909090909092649e-01 9.059493258248405567e-01
9.036363636363636820e-01 8.908768701069700313e-01
9.181818181818183211e-01 8.741749968858341102e-01
9.327272727272729602e-01 8.491415737895117166e-01
9.472727272727273773e-01 8.241335390923524296e-01
9.618181818181820164e-01 7.993318298362769303e-01
9.763636363636364335e-01 7.746719298373478946e-01
9.909090909090910726e-01 7.524227872099038539e-01
1.005454545454545601e+00 7.301771840504642785e-01
1.020000000000000018e+00 7.102216166898236427e-01
1.034545454545454657e+00 6.902660493291827848e-01
1.049090909090909074e+00 6.721552474260508170e-01
1.063636363636363713e+00 6.541465986590021542e-01
1.078181818181818130e+00 6.378157696358517370e-01
1.092727272727272769e+00 6.216848880433211155e-01
1.107272727272727408e+00 6.074083663304883363e-01
1.121818181818181825e+00 5.934863545946568175e-01
1.136363636363636465e+00 5.817185090861758390e-01
1.150909090909090882e+00 5.705389329403705023e-01
1.165454545454545521e+00 5.619604640845334842e-01
1.180000000000000160e+00 5.543368320819758166e-01

